Dissecting the Red Sequence: The Bulge and Disc Colours of Early-Type Galaxies in the Coma Cluster

We explore the internal structure of red sequence galaxies in the Coma cluster across a wide range of luminosities ($-17>M_g>-22$) and cluster-centric radii ($0<r_{\rm{cluster}}<1.3 r_{200}$). We present the 2D bulge-disc decomposition of galaxies in deep Canada-France-Hawaii Telescope $u,g,i$ imaging using GALFIT. Rigorous filtering is applied to identify an analysis sample of 200 galaxies which are well described by an `archetypal' S0 structure (central bulge + outer disc). We consider internal bulge and/or disc colour gradients by allowing component sizes to vary between bands. Gradients are required for $30\%$ of analysis sample galaxies. Bulge half-light radii are found to be uncorrelated with galaxy luminosity ($R_e \sim 1$ kpc, $n\sim2$) for all but the brightest galaxies ($M_g<-20.5$). The S0 discs are brighter (at fixed size, or smaller at fixed luminosity) than those of star-forming spirals. A similar colour-magnitude relation is found for both bulges and discs. The global red sequence for S0s in Coma hence results from a combination of both component trends. We measure an average bulge $-$ disc colour difference of $0.09\pm0.01$ mag in $g-i$, and $0.16\pm0.01$ mag in $u-g$. Using simple stellar population models, bulges are either $\sim2$-$3\times$ older, or $\sim2\times$ more metal-rich than discs. The trend towards bluer global S0 colours observed further from Coma's core is driven by a significant correlation in disc colour with cluster-centric radius. An equivalent trend is detected in bulge colours at a marginal significance level. Our results therefore favour environment-mediated mechanisms of disc fading as the dominant factor in S0 formation.

==> TableD1.dat <==
%auto-ignore
# ObjID                RA       Dec      R_proj   z       M_gS      e_M_gS   M_gB      e_M_gB   M_gD      e_M_gD   M_gT      e_M_gT   BT_g    e_BT_g   R_eSg    e_R_eSg   n_Sg    e_n_Sg   q_Sg    e_q_Sg   R_eBg    e_R_eBg   R_eDg    e_R_eDg   n_B     e_n_B    q_B     e_q_B    q_D     e_q_D    Delta_PA   chi2_nusg   chi2_nug   ProfType FiltSamp
1237665427552927881	194.8755	28.7001	44.19	0.024	-17.483	0.012	-15.777	0.146	-17.128	0.021	-17.403	0.037	0.215	0.023	2.628	0.048	2.121	0.026	0.843	0.006	1.066	0.224	2.614	0.034	10.000	0.929	0.826	0.034	0.839	0.014	20.0	0.98	0.94	3	U4
1237665427552993436	195.0183	28.6035	38.22	0.023	-19.280	0.003	-16.369	0.114	-19.000	0.005	-19.092	0.010	0.075	0.007	10.058	0.057	2.150	0.009	0.783	0.002	1.310	0.217	8.422	0.025	1.375	0.120	0.571	0.023	0.796	0.003	154.6	1.07	0.91	1	S7
1237665427552993478	195.0946	28.5745	37.01	0.022	-18.446	0.007	-16.778	0.072	-17.920	0.014	-18.245	0.021	0.251	0.013	9.734	0.109	2.589	0.020	0.801	0.003	3.232	0.323	8.608	0.072	2.013	0.101	0.575	0.013	0.947	0.011	60.1	0.98	0.95	1	A11
1237665427553124587	195.4493	28.6602	48.74	0.029	-17.415	0.015	-16.184	0.129	-16.979	0.033	-17.405	0.047	0.315	0.026	4.412	0.102	1.579	0.024	0.730	0.006	2.076	0.379	6.384	0.127	1.046	0.083	0.779	0.028	0.685	0.018	2.0	0.96	0.95	1	S6
1237665427553189967	195.4972	28.7095	52.59	0.020	-17.171	0.017	-17.094	0.049	-14.386	0.129	-17.180	0.046	0.921	0.009	2.525	0.065	2.172	0.036	0.665	0.006	2.673	0.173	1.490	0.108	2.153	0.065	0.743	0.011	0.261	0.023	0.3	0.95	0.94	5	S6
1237665427553255498	195.7906	28.5835	57.10	0.023	-20.197	0.001	-19.695	0.005	-19.183	0.007	-20.222	0.004	0.610	0.002	6.144	0.014	2.874	0.005	0.294	0.000	4.158	0.025	8.009	0.028	4.259	0.020	0.605	0.002	0.133	0.001	0.4	2.87	1.26	1	A8
1237665427553321028	195.8325	28.6173	60.10	0.020	-18.434	0.004	-18.294	0.013	-16.372	0.033	-18.465	0.012	0.850	0.004	4.965	0.036	2.869	0.015	0.284	0.001	4.815	0.077	5.683	0.099	3.359	0.033	0.349	0.002	0.125	0.003	1.0	1.01	0.98	5	U4
1237665427553321062	195.9368	28.5459	61.91	0.026	-18.393	0.005	-17.270	0.030	-17.725	0.013	-18.274	0.014	0.389	0.007	2.887	0.022	3.553	0.020	0.477	0.001	0.858	0.034	3.520	0.026	4.263	0.096	0.367	0.004	0.515	0.005	0.8	1.13	0.99	1	A11
1237665427553452095	196.2053	28.6612	77.54	0.026	-18.244	0.007	-16.529	0.088	-17.947	0.013	-18.207	0.021	0.205	0.013	5.854	0.066	1.784	0.014	0.307	0.001	2.094	0.261	6.919	0.053	0.961	0.059	0.265	0.008	0.325	0.003	1.2	0.95	0.95	1	S6
1237665427553452170	196.3231	28.5827	80.63	0.026	-17.404	0.015	-16.261	0.116	-16.962	0.033	-17.420	0.045	0.335	0.025	6.264	0.140	1.741	0.026	0.567	0.005	3.307	0.542	7.940	0.158	1.123	0.081	0.432	0.014	0.816	0.021	164.5	0.94	0.92	1	A10
1237665427553583111	196.5230	28.5930	90.40	0.026	-20.166	0.002	-19.334	0.008	-19.379	0.006	-20.109	0.005	0.483	0.002	4.887	0.013	4.531	0.010	0.728	0.001	1.516	0.014	10.131	0.032	1.932	0.013	0.733	0.003	0.712	0.003	16.8	1.36	1.07	1	A8
1237665428089864334	195.1648	29.0194	63.94	0.024	-20.611	0.002	-17.271	0.110	-20.499	0.003	-20.553	0.006	0.043	0.004	18.173	0.060	2.267	0.006	0.611	0.001	1.192	0.193	16.171	0.026	0.699	0.064	0.728	0.031	0.534	0.001	12.1	2.31	1.50	1	U1
1237665428089995273	195.3900	29.1306	73.24	0.025	-21.018	0.001	-20.662	0.003	-19.766	0.005	-21.056	0.002	0.690	0.001	11.115	0.016	3.447	0.004	0.486	0.000	13.357	0.042	9.267	0.024	5.888	0.016	0.463	0.001	0.512	0.002	0.6	2.75	2.31	5	U2
1237665428089995515	195.4307	29.0447	69.08	0.024	-20.622	0.001	-19.220	0.013	-20.274	0.004	-20.623	0.004	0.268	0.002	14.494	0.037	2.336	0.005	0.423	0.000	4.860	0.081	20.325	0.039	2.171	0.025	0.548	0.003	0.294	0.001	8.0	2.55	2.08	1	U1
1237665428089995563	195.4332	28.9995	66.61	0.021	-19.539	0.002	-17.096	0.043	-19.351	0.003	-19.480	0.006	0.105	0.004	8.655	0.028	1.848	0.005	0.303	0.000	1.324	0.079	9.157	0.016	1.208	0.045	0.429	0.008	0.291	0.001	0.4	1.28	0.96	1	A11
1237665428090191940	195.8893	29.0605	81.64	0.025	-17.646	0.013	-15.539	0.253	-17.413	0.020	-17.591	0.042	0.142	0.028	6.091	0.125	1.505	0.021	0.679	0.005	2.489	0.937	6.526	0.082	0.989	0.155	0.458	0.031	0.719	0.012	26.7	0.96	0.95	1	S6
1237665428090192022	196.0426	29.0154	84.68	0.022	-19.182	0.005	-17.470	0.051	-18.579	0.011	-18.913	0.016	0.257	0.009	9.977	0.084	3.449	0.021	0.739	0.002	1.895	0.133	9.136	0.058	1.863	0.070	0.751	0.014	0.725	0.006	3.1	0.95	0.93	1	A11
1237665428090257496	196.0747	29.0295	86.44	0.023	-20.237	0.002	-17.828	0.030	-19.648	0.004	-19.834	0.006	0.151	0.004	15.870	0.052	4.371	0.011	0.536	0.001	0.911	0.037	10.405	0.021	1.674	0.044	0.754	0.010	0.467	0.001	1.6	2.23	1.17	1	A8
1237665428090388660	196.3869	29.0116	97.63	0.018	-19.280	0.003	-15.263	0.385	-19.256	0.004	-19.283	0.010	0.019	0.007	12.437	0.061	1.154	0.004	0.256	0.000	1.442	0.882	12.529	0.029	0.150	0.045	0.100	0.013	0.255	0.001	13.3	1.34	1.24	2	U2
1237665440441761843	194.0908	28.4869	55.78	0.022	-18.701	0.002	-17.517	0.017	-18.228	0.006	-18.683	0.007	0.335	0.004	5.184	0.021	1.790	0.006	0.468	0.001	2.739	0.060	6.603	0.023	2.000	0.029	0.420	0.003	0.431	0.002	23.0	1.36	1.16	1	A8
1237665440441892890	194.3912	28.4823	43.31	0.021	-20.837	0.001	-20.236	0.002	-19.717	0.003	-20.760	0.002	0.612	0.001	6.855	0.008	3.413	0.003	0.987	0.000	4.558	0.012	7.656	0.013	4.393	0.010	0.971	0.001	0.955	0.002	112.1	2.17	1.40	3	U2
1237665440441892891	194.3831	28.4769	43.39	0.023	-21.537	0.000	-20.901	0.002	-20.517	0.002	-21.478	0.001	0.582	0.001	9.323	0.007	3.050	0.002	0.842	0.000	4.778	0.009	15.739	0.017	2.378	0.004	0.853	0.001	0.815	0.001	1.9	1.26	1.14	1	U2
1237665440441892904	194.3544	28.4959	45.27	0.024	-17.914	0.007	-16.945	0.047	-17.366	0.020	-17.929	0.022	0.396	0.011	8.853	0.103	1.151	0.009	0.255	0.001	9.740	0.621	8.740	0.101	1.337	0.044	0.190	0.003	0.266	0.004	167.8	0.95	0.94	3	S6
1237665440441892998	194.4747	28.4998	41.15	0.024	-19.343	0.002	-18.727	0.009	-18.281	0.011	-19.279	0.007	0.595	0.003	3.096	0.012	3.803	0.012	0.663	0.001	1.422	0.016	6.018	0.034	2.529	0.020	0.649	0.003	0.694	0.005	1.7	0.97	0.93	1	A11
1237665440442024094	194.7039	28.5400	37.01	0.021	-17.336	0.011	-14.596	0.399	-17.215	0.015	-17.308	0.036	0.074	0.025	4.059	0.070	1.249	0.015	0.669	0.004	1.791	1.103	4.175	0.038	1.718	0.433	0.360	0.038	0.682	0.008	25.7	0.95	0.94	1	S6
1237665440442089547	194.8376	28.4415	29.21	0.022	-17.712	0.008	-17.580	0.024	-15.709	0.056	-17.758	0.022	0.844	0.007	4.740	0.060	1.883	0.017	0.369	0.002	5.210	0.163	3.835	0.117	2.171	0.037	0.415	0.003	0.244	0.009	2.8	0.94	0.94	5	S6
1237665440442089583	194.8986	28.5514	35.18	0.025	-19.513	0.002	-18.527	0.011	-18.787	0.007	-19.417	0.006	0.434	0.003	4.469	0.015	4.262	0.011	0.528	0.001	1.230	0.017	7.781	0.028	1.703	0.016	0.559	0.003	0.495	0.002	0.9	1.04	0.92	1	A11
1237665440442089601	194.9221	28.5072	32.43	0.027	-19.478	0.004	-17.488	0.044	-18.885	0.007	-19.150	0.011	0.209	0.007	12.125	0.074	3.798	0.017	0.938	0.002	1.618	0.097	9.504	0.040	1.581	0.054	0.918	0.015	0.947	0.005	16.3	0.97	0.92	1	A11
1237665440442155197	195.0077	28.4348	28.09	0.027	-18.214	0.007	-17.476	0.036	-17.392	0.025	-18.188	0.022	0.511	0.010	6.118	0.070	3.161	0.025	0.689	0.003	2.675	0.126	12.344	0.175	2.001	0.050	0.696	0.008	0.668	0.012	173.6	0.95	0.94	1	S6
1237665440442220653	195.1828	28.4163	29.23	0.021	-18.202	0.006	-17.833	0.020	-16.871	0.030	-18.208	0.017	0.702	0.007	3.182	0.029	2.324	0.015	0.876	0.003	3.380	0.087	3.728	0.061	3.079	0.046	0.747	0.006	0.601	0.012	68.0	0.97	0.95	5	U4
1237665440442286144	195.3612	28.4359	34.99	0.019	-18.086	0.008	-17.250	0.044	-17.201	0.029	-17.978	0.026	0.503	0.012	5.428	0.073	2.865	0.027	0.562	0.003	2.998	0.175	5.446	0.090	2.452	0.073	0.425	0.006	0.953	0.020	15.5	1.01	0.97	5	U4
1237665440442351629	195.5361	28.3871	39.25	0.025	-20.259	0.001	-20.217	0.003	-18.032	0.012	-20.354	0.003	0.879	0.001	7.324	0.017	3.266	0.006	0.663	0.001	8.573	0.035	6.324	0.037	4.118	0.013	0.768	0.001	0.301	0.002	20.3	1.66	1.51	5	U3
1237665440442351685	195.5464	28.4566	42.43	0.020	-17.977	0.012	-15.579	0.247	-17.572	0.018	-17.733	0.037	0.129	0.026	7.347	0.135	2.484	0.031	0.894	0.006	1.336	0.491	6.099	0.067	1.616	0.251	0.717	0.048	0.932	0.014	35.7	0.91	0.90	1	A11
1237665440442351734	195.6332	28.4393	45.20	0.020	-18.882	0.004	-16.599	0.072	-18.560	0.006	-18.725	0.011	0.134	0.008	7.920	0.050	2.349	0.011	0.766	0.002	1.470	0.148	7.765	0.029	3.071	0.168	0.632	0.016	0.626	0.003	88.3	1.83	1.28	1	U3
1237665440442351742	195.6589	28.5019	48.65	0.019	-18.331	0.008	-16.533	0.093	-17.908	0.014	-18.178	0.023	0.211	0.015	8.538	0.104	2.571	0.022	0.421	0.002	1.770	0.233	9.673	0.081	1.184	0.076	0.537	0.016	0.364	0.004	4.0	0.95	0.93	1	A10
1237665440442351757	195.6700	28.3713	44.39	0.025	-20.056	0.001	-19.134	0.008	-19.598	0.004	-20.143	0.004	0.388	0.002	10.574	0.025	1.498	0.003	0.234	0.000	8.528	0.086	11.481	0.026	3.105	0.023	0.700	0.003	0.160	0.000	3.9	2.12	1.45	1	U3
1237665440442417214	195.7135	28.4824	50.13	0.024	-17.623	0.009	-17.237	0.037	-16.515	0.042	-17.688	0.028	0.653	0.012	4.019	0.058	1.666	0.017	0.407	0.002	2.989	0.144	8.915	0.214	1.301	0.032	0.394	0.005	0.497	0.015	4.9	0.92	0.91	1	S6
1237665440442417243	195.7910	28.4896	53.67	0.018	-17.532	0.012	-14.677	0.514	-17.435	0.016	-17.518	0.040	0.065	0.029	4.072	0.078	1.235	0.016	0.352	0.003	1.143	0.920	4.432	0.044	0.206	0.065	0.294	0.039	0.337	0.005	150.3	1.15	1.10	2	U2
1237665440442417323	195.7389	28.3756	47.62	0.030	-17.776	0.013	-15.517	0.248	-17.401	0.020	-17.577	0.041	0.141	0.028	9.029	0.182	2.229	0.030	0.884	0.007	2.266	0.837	8.444	0.103	0.990	0.153	0.533	0.035	0.882	0.015	98.7	0.98	0.96	1	A9
1237665440442548314	196.0768	28.4681	65.93	0.026	-19.564	0.003	-17.899	0.026	-19.065	0.006	-19.384	0.008	0.247	0.005	10.645	0.048	2.762	0.010	0.539	0.001	4.773	0.168	8.709	0.029	8.638	0.187	0.667	0.007	0.484	0.002	159.0	1.59	0.96	1	A11
1237665440978370643	193.4550	28.9427	98.87	0.024	-18.428	0.005	-17.082	0.048	-18.088	0.011	-18.450	0.016	0.276	0.009	5.298	0.045	1.677	0.010	0.606	0.002	2.198	0.143	7.621	0.051	0.753	0.026	0.613	0.010	0.600	0.005	2.3	0.97	0.93	1	U5
1237665440978370649	193.4646	28.9794	99.77	0.027	-19.630	0.002	-19.637	0.005	-14.968	0.022	-19.652	0.005	0.986	0.000	8.698	0.030	0.704	0.002	0.418	0.001	8.833	0.051	0.312	0.003	0.644	0.003	0.414	0.001	0.060	0.001	60.2	1.85	1.59	5	U2
1237665440978501687	193.7309	29.0124	90.39	0.021	-19.230	0.005	-17.503	0.035	-18.176	0.012	-18.643	0.015	0.342	0.008	14.132	0.111	6.849	0.039	0.844	0.003	1.315	0.062	6.931	0.048	3.818	0.100	0.785	0.010	0.876	0.008	168.5	0.99	0.89	1	A11
1237665440978698320	194.2109	28.9298	70.13	0.027	-20.128	0.001	-18.748	0.010	-19.706	0.003	-20.082	0.004	0.286	0.002	8.077	0.018	2.015	0.004	0.381	0.000	2.828	0.037	10.543	0.018	1.825	0.017	0.478	0.002	0.304	0.001	22.9	2.91	2.03	1	U3
1237665440978763955	194.5234	29.0174	67.15	0.026	-18.350	0.005	-16.038	0.108	-18.119	0.008	-18.268	0.016	0.121	0.011	10.080	0.084	1.806	0.011	0.241	0.001	1.921	0.300	10.863	0.052	0.962	0.076	0.410	0.015	0.218	0.001	0.8	0.98	0.94	1	A9
1237665440978829317	194.5555	28.9481	62.67	0.026	-20.388	0.001	-18.846	0.009	-20.017	0.002	-20.335	0.003	0.248	0.002	10.682	0.019	2.988	0.004	0.246	0.000	1.375	0.016	12.469	0.016	5.539	0.050	0.764	0.004	0.162	0.000	2.1	999.	2.95	1	U3
1237665440978829339	194.6160	28.9741	63.13	0.024	-19.305	0.003	-19.287	0.010	-18.394	0.016	-19.682	0.009	0.689	0.004	3.537	0.018	2.698	0.010	0.990	0.002	18.937	0.246	3.140	0.027	10.000	0.085	0.744	0.003	0.837	0.009	89.6	1.36	1.16	3	U4
1237665440978829404	194.6261	28.8588	56.38	0.027	-19.652	0.003	-18.628	0.014	-18.590	0.011	-19.362	0.009	0.502	0.004	13.281	0.064	5.351	0.020	0.658	0.001	3.750	0.066	11.825	0.069	3.321	0.038	0.528	0.003	0.842	0.006	86.4	1.36	1.16	1	A8
1237665440978960400	194.9158	28.9266	57.57	0.020	-20.464	0.001	-20.259	0.004	-19.077	0.008	-20.574	0.003	0.743	0.002	8.391	0.018	3.020	0.005	0.490	0.000	9.592	0.043	8.781	0.036	4.965	0.018	0.729	0.001	0.256	0.001	0.7	1.53	1.07	3	U4
1237665440978960466	194.9130	28.8955	55.72	0.020	-20.862	0.001	-19.610	0.005	-20.300	0.002	-20.761	0.002	0.340	0.001	9.041	0.013	3.829	0.005	0.487	0.000	1.582	0.010	14.737	0.018	1.450	0.008	0.935	0.003	0.273	0.000	50.6	8.69	2.46	1	U2
1237665440979025953	195.1069	28.8678	54.49	0.023	-20.485	0.002	-19.509	0.007	-19.258	0.007	-20.143	0.005	0.551	0.002	12.514	0.037	6.639	0.016	0.652	0.001	3.029	0.027	9.826	0.038	4.261	0.028	0.571	0.002	0.889	0.004	1.7	1.17	0.95	1	A11
1237665440979026019	195.0584	28.8282	51.84	0.024	-20.840	0.001	-19.530	0.007	-19.648	0.005	-20.343	0.004	0.467	0.002	26.073	0.063	6.534	0.013	0.534	0.001	5.995	0.050	12.318	0.033	8.031	0.051	0.633	0.002	0.445	0.002	1.0	1.89	0.91	1	A11
1237665440979091535	195.3156	28.8722	57.29	0.024	-18.238	0.004	-16.693	0.046	-18.116	0.007	-18.375	0.011	0.205	0.007	5.347	0.034	1.117	0.005	0.146	0.000	9.656	0.611	5.408	0.023	4.028	0.143	0.640	0.011	0.130	0.001	2.6	1.14	1.09	2	U4
1237665440979157097	195.5184	28.8946	62.76	0.027	-19.710	0.002	-18.081	0.019	-19.128	0.005	-19.478	0.007	0.269	0.004	5.116	0.019	4.572	0.013	0.783	0.001	0.676	0.017	5.052	0.014	2.083	0.034	0.729	0.006	0.778	0.003	23.2	1.49	0.94	1	A11
1237665440979222670	195.6480	28.7452	58.91	0.020	-18.284	0.006	-18.222	0.016	-15.627	0.047	-18.317	0.015	0.913	0.004	6.049	0.056	2.070	0.014	0.335	0.001	6.554	0.128	2.619	0.066	1.884	0.022	0.373	0.002	0.143	0.004	0.1	0.96	0.94	5	U4
1237665440979288192	195.8464	28.8642	71.05	0.022	-19.028	0.004	-17.775	0.024	-18.245	0.011	-18.788	0.011	0.386	0.006	4.277	0.027	4.751	0.022	0.905	0.002	0.962	0.030	4.451	0.027	3.337	0.062	0.732	0.007	0.919	0.007	73.0	1.10	0.92	1	A11
1237665440979288199	195.8441	28.7965	67.96	0.026	-17.085	0.013	-15.660	0.127	-16.660	0.026	-17.024	0.041	0.275	0.024	1.450	0.029	2.186	0.029	0.879	0.007	0.473	0.085	1.972	0.032	0.989	0.079	0.938	0.034	0.857	0.018	19.6	0.92	0.92	1	S6
1237665440979353636	195.9259	28.9055	75.68	0.022	-19.279	0.003	-18.138	0.021	-18.590	0.010	-19.140	0.010	0.390	0.005	4.916	0.028	3.867	0.016	0.638	0.001	1.191	0.033	7.785	0.042	1.851	0.031	0.796	0.007	0.454	0.003	21.5	1.20	0.97	1	A11
1237665440979484734	196.2606	28.7390	82.52	0.028	-19.286	0.003	-18.303	0.015	-18.461	0.009	-19.137	0.008	0.457	0.004	4.732	0.022	4.067	0.014	0.595	0.001	1.334	0.025	7.561	0.039	2.460	0.030	0.733	0.005	0.421	0.003	160.7	1.31	1.02	1	A11
1237665440979550284	196.5269	28.7018	93.44	0.019	-18.091	0.007	-17.558	0.031	-17.068	0.031	-18.093	0.022	0.603	0.010	5.412	0.063	1.953	0.016	0.330	0.001	3.631	0.147	9.388	0.164	1.601	0.035	0.320	0.003	0.363	0.008	3.7	1.00	0.99	1	S6
1237665441515503721	194.0844	29.3001	92.44	0.022	-19.625	0.003	-18.883	0.012	-18.297	0.014	-19.382	0.009	0.625	0.004	12.915	0.065	4.625	0.018	0.710	0.001	7.435	0.108	9.250	0.071	5.619	0.053	0.742	0.004	0.628	0.006	15.6	1.06	0.95	3	U4
1237665441515503806	194.2133	29.3782	93.43	0.024	-19.446	0.002	-16.243	0.105	-19.344	0.003	-19.404	0.006	0.049	0.004	11.752	0.042	1.503	0.004	0.224	0.000	1.286	0.197	11.717	0.021	0.491	0.043	0.297	0.012	0.221	0.001	0.1	1.34	1.07	1	S7
1237665441515896903	195.1985	29.2008	74.97	0.031	-18.082	0.008	-15.747	0.162	-17.800	0.012	-17.953	0.024	0.123	0.016	2.732	0.033	2.463	0.021	0.994	0.005	0.281	0.067	2.719	0.019	1.172	0.129	0.957	0.047	0.990	0.010	30.7	1.07	0.93	1	A11
1237665441516027964	195.5175	29.2535	82.41	0.024	-20.651	0.001	-19.404	0.005	-20.269	0.002	-20.673	0.002	0.305	0.001	7.343	0.010	1.811	0.002	0.242	0.000	1.894	0.012	10.596	0.011	1.741	0.009	0.798	0.002	0.150	0.000	1.8	9.90	2.07	1	U3
1237665441516028047	195.4305	29.1784	76.63	0.023	-18.412	0.007	-17.350	0.035	-17.309	0.024	-18.082	0.021	0.502	0.010	6.606	0.073	5.370	0.042	0.590	0.003	1.645	0.077	6.246	0.085	4.965	0.123	0.784	0.010	0.412	0.007	3.0	1.06	0.97	1	A11
1237665441516028062	195.4826	29.3228	85.71	0.024	-19.047	0.003	-18.104	0.017	-18.165	0.012	-18.887	0.010	0.479	0.005	4.190	0.024	4.500	0.019	0.828	0.002	1.466	0.033	6.459	0.042	2.844	0.039	0.597	0.004	0.617	0.005	70.1	1.48	1.11	1	A8
1237665441516290101	196.2433	29.1222	96.57	0.020	-21.652	0.001	-20.904	0.002	-20.567	0.003	-21.501	0.002	0.572	0.001	10.666	0.011	4.228	0.004	0.657	0.000	4.455	0.012	13.954	0.020	3.446	0.008	0.653	0.001	0.660	0.001	0.9	1.32	0.90	1	A11
1237665441516290234	196.1622	29.2249	98.26	0.019	-18.329	0.006	-15.936	0.159	-18.238	0.009	-18.361	0.019	0.099	0.013	7.088	0.070	1.003	0.007	0.350	0.001	5.863	1.372	7.327	0.040	0.150	0.017	0.137	0.007	0.391	0.003	8.5	1.15	1.10	2	U4
1237665441516355626	196.3553	29.2965	108.18	0.024	-20.410	0.001	-19.152	0.007	-19.699	0.004	-20.212	0.003	0.370	0.002	7.902	0.016	4.730	0.008	0.537	0.000	1.343	0.012	10.798	0.020	2.258	0.015	0.783	0.003	0.365	0.001	164.3	3.43	1.38	1	U3
1237665441516355719	196.3316	29.1974	103.03	0.027	-17.685	0.010	-16.723	0.059	-17.023	0.027	-17.635	0.030	0.423	0.015	2.866	0.043	2.991	0.031	0.442	0.003	1.091	0.088	4.849	0.077	1.404	0.055	0.416	0.008	0.473	0.010	0.4	0.94	0.94	1	S6
1237665441516421146	196.4985	29.2788	112.68	0.026	-20.299	0.001	-20.292	0.003	-16.944	0.015	-20.341	0.003	0.955	0.001	5.122	0.013	2.663	0.005	0.941	0.001	4.895	0.020	33.893	0.247	2.589	0.008	0.945	0.002	0.394	0.003	21.9	0.94	0.94	5	S6
1237667252945616923	194.2357	28.6234	55.09	0.022	-19.707	0.002	-19.461	0.007	-18.853	0.009	-19.951	0.005	0.630	0.002	6.103	0.019	2.997	0.007	0.357	0.000	12.061	0.098	6.417	0.030	10.000	0.059	0.741	0.002	0.220	0.001	0.3	2.25	1.24	3	U4
1237667252945748053	194.5384	28.7086	49.84	0.025	-20.036	0.009	-19.980	0.026	-17.227	0.076	-20.063	0.025	0.924	0.005	12.832	0.190	1.525	0.015	0.300	0.002	14.200	0.480	4.674	0.195	1.743	0.031	0.292	0.003	0.230	0.012	38.1	1.15	1.08	5	U1
1237667252945748097	194.5806	28.6985	48.33	0.019	-17.909	0.009	-16.812	0.066	-17.349	0.024	-17.866	0.029	0.370	0.015	4.401	0.065	1.742	0.018	0.633	0.004	2.146	0.196	6.169	0.087	1.512	0.067	0.770	0.016	0.524	0.010	1.1	0.94	0.93	1	S6
1237667252945813654	194.7856	28.7282	46.60	0.024	-18.218	0.006	-17.363	0.040	-17.829	0.016	-18.373	0.018	0.386	0.009	7.875	0.076	1.351	0.009	0.378	0.001	19.832	1.049	7.307	0.069	3.869	0.110	0.348	0.005	0.367	0.005	14.9	0.94	0.94	3	S6
1237667253482225675	193.5265	29.2427	107.70	0.025	-18.365	0.005	-16.978	0.049	-17.978	0.012	-18.342	0.016	0.277	0.009	7.493	0.065	1.507	0.009	0.441	0.001	3.305	0.220	9.674	0.066	1.538	0.055	0.721	0.012	0.336	0.003	4.2	0.95	0.91	1	A11
1237667253482487860	194.2568	29.0626	75.58	0.025	-20.176	0.001	-19.758	0.004	-18.798	0.007	-20.133	0.004	0.702	0.002	5.052	0.011	3.228	0.006	0.491	0.000	3.154	0.015	9.342	0.035	3.106	0.012	0.565	0.001	0.325	0.002	10.4	1.47	1.15	1	A8
1237667253482487930	194.2975	29.0451	73.62	0.025	-20.641	0.001	-19.589	0.006	-20.095	0.003	-20.624	0.003	0.380	0.001	8.364	0.014	1.924	0.003	0.324	0.000	3.315	0.023	10.865	0.017	2.473	0.014	0.857	0.003	0.196	0.000	16.5	4.76	2.91	1	U3
1237667253482553389	194.4460	29.1495	76.00	0.024	-20.095	0.002	-18.763	0.014	-18.967	0.008	-19.622	0.008	0.446	0.004	13.851	0.059	8.394	0.027	0.833	0.001	1.516	0.026	9.929	0.046	3.375	0.038	0.772	0.005	0.822	0.005	131.0	1.19	1.04	1	A9
1237667253482618902	194.5760	29.1288	72.62	0.026	-21.171	0.002	-18.289	0.022	-19.928	0.003	-20.145	0.005	0.174	0.003	61.446	0.173	10.000	0.023	0.568	0.001	0.591	0.017	10.091	0.018	2.246	0.044	0.646	0.006	0.517	0.001	1.3	3.07	1.33	1	U1
1237667322186694726	193.7196	26.5759	106.76	0.020	-17.486	0.007	-16.706	0.035	-16.756	0.022	-17.484	0.020	0.481	0.010	4.402	0.047	1.885	0.014	0.580	0.002	2.479	0.115	7.281	0.091	1.384	0.035	0.585	0.007	0.573	0.009	0.2	0.91	0.91	1	S6
1237667322723369088	193.3463	27.0335	102.84	0.023	-18.534	0.003	-14.145	0.591	-18.572	0.004	-18.590	0.010	0.011	0.006	5.894	0.027	0.868	0.003	0.839	0.002	0.313	0.303	6.170	0.013	0.243	0.112	0.626	0.120	0.839	0.002	46.5	1.55	1.49	1	U2
1237667322723434682	193.4759	26.9664	99.53	0.021	-19.220	0.001	-17.108	0.023	-19.053	0.002	-19.220	0.004	0.137	0.003	6.237	0.015	1.652	0.003	0.388	0.000	1.305	0.040	7.023	0.010	2.836	0.059	0.283	0.003	0.376	0.001	20.8	3.09	1.58	1	U3
1237667322723434712	193.5249	27.0189	95.54	0.028	-18.008	0.003	-17.536	0.014	-16.947	0.016	-18.034	0.010	0.626	0.005	2.727	0.016	2.454	0.011	0.538	0.001	1.879	0.032	4.505	0.040	1.755	0.019	0.417	0.002	0.966	0.011	37.9	1.11	0.93	1	A11
1237667322723500153	193.6534	26.9349	93.43	0.020	-20.076	0.001	-17.366	0.026	-19.928	0.002	-20.026	0.003	0.081	0.002	12.996	0.021	1.840	0.003	0.352	0.000	1.004	0.035	13.090	0.011	1.033	0.026	0.525	0.007	0.341	0.000	1.2	3.24	1.15	1	S7
1237667322723631193	193.9039	26.9116	84.96	0.020	-17.843	0.006	-17.783	0.020	-16.834	0.029	-18.161	0.017	0.699	0.007	6.003	0.054	2.669	0.017	0.941	0.003	23.536	0.600	4.819	0.078	7.776	0.114	0.765	0.006	0.816	0.016	74.4	0.94	0.90	3	U4
1237667322723631315	194.0083	26.9208	80.93	0.019	-17.648	0.008	-15.835	0.100	-17.247	0.014	-17.508	0.024	0.206	0.015	8.253	0.103	2.705	0.024	0.969	0.005	1.784	0.251	9.082	0.078	0.968	0.065	0.899	0.028	0.955	0.011	113.8	0.90	0.89	1	A9
1237667322723696662	194.1161	26.9874	74.23	0.022	-21.401	0.000	-20.154	0.003	-20.923	0.001	-21.358	0.001	0.325	0.001	11.601	0.010	3.277	0.003	0.795	0.000	3.913	0.015	14.484	0.011	3.502	0.012	0.699	0.001	0.708	0.001	43.8	8.17	5.00	1	U1
1237667322723696663	194.1214	26.9570	75.52	0.024	-20.482	0.001	-18.715	0.007	-20.212	0.001	-20.456	0.002	0.196	0.001	5.395	0.006	2.143	0.002	0.659	0.000	1.222	0.011	6.663	0.005	1.493	0.011	0.676	0.003	0.648	0.001	0.8	2.57	1.39	1	A8
1237667322723696789	194.2132	26.8989	75.65	0.021	-20.133	0.001	-19.115	0.006	-19.838	0.002	-20.288	0.003	0.334	0.001	6.451	0.010	1.567	0.002	0.834	0.001	20.741	0.144	6.629	0.008	10.000	0.056	0.592	0.002	0.769	0.001	117.0	2.68	1.96	3	U2
1237667322723696863	194.1501	26.9048	77.19	0.026	-17.824	0.004	-16.136	0.049	-17.565	0.008	-17.823	0.012	0.204	0.007	3.842	0.025	1.406	0.007	0.701	0.002	1.619	0.109	4.657	0.021	1.113	0.042	0.818	0.015	0.670	0.004	4.7	0.91	0.90	1	S6
1237667322723762338	194.3291	26.9376	70.52	0.026	-17.108	0.009	-15.660	0.081	-16.566	0.020	-16.957	0.028	0.294	0.016	4.548	0.066	2.761	0.027	0.723	0.004	1.308	0.148	5.397	0.064	1.969	0.107	0.722	0.018	0.661	0.010	31.2	0.87	0.85	1	A11
1237667322723827726	194.4293	26.8524	72.79	0.021	-19.850	0.001	-19.367	0.003	-18.914	0.005	-19.917	0.003	0.597	0.001	4.637	0.007	2.220	0.003	0.416	0.000	3.757	0.015	6.066	0.014	3.705	0.012	0.711	0.001	0.236	0.001	7.6	2.70	1.57	3	U3
1237667322723827758	194.5132	26.9160	67.58	0.027	-19.994	0.001	-18.759	0.006	-19.302	0.003	-19.816	0.003	0.372	0.001	5.885	0.010	5.649	0.008	0.648	0.000	0.928	0.006	8.197	0.012	1.875	0.010	0.731	0.002	0.598	0.001	2.1	2.38	1.21	1	A8
1237667322723827770	194.5099	26.8595	70.81	0.025	-20.308	0.002	-19.201	0.014	-19.879	0.006	-20.345	0.006	0.342	0.003	5.079	0.018	2.685	0.007	0.771	0.001	2.220	0.040	13.511	0.041	1.032	0.013	0.907	0.006	0.535	0.002	58.3	1.56	1.38	1	U1
1237667322723827863	194.5295	26.7871	74.58	0.024	-17.830	0.003	-17.238	0.015	-16.929	0.014	-17.847	0.011	0.564	0.005	1.346	0.008	1.611	0.007	0.592	0.001	1.281	0.024	1.367	0.011	1.928	0.023	0.351	0.002	0.969	0.010	18.0	1.08	0.99	5	U2
1237667322723958800	194.7576	26.8157	70.03	0.024	-20.954	0.001	-20.472	0.002	-19.610	0.004	-20.877	0.002	0.684	0.001	10.224	0.012	3.886	0.004	0.675	0.000	7.361	0.017	10.629	0.021	4.802	0.010	0.718	0.001	0.610	0.001	0.0	3.33	2.71	3	U2
1237667322723958937	194.8262	26.8899	65.12	0.018	-17.352	0.006	-16.535	0.034	-16.758	0.018	-17.404	0.018	0.441	0.009	5.023	0.049	1.402	0.010	0.486	0.002	2.991	0.137	8.741	0.092	0.932	0.023	0.520	0.006	0.439	0.006	1.1	0.91	0.89	1	A9
1237667322723958957	194.8421	26.7971	70.57	0.022	-17.780	0.004	-17.222	0.021	-17.126	0.016	-17.928	0.013	0.515	0.006	3.557	0.025	1.736	0.009	0.386	0.001	5.655	0.151	3.478	0.031	4.379	0.069	0.570	0.005	0.316	0.004	1.4	0.97	0.93	3	U4
1237667322724024401	195.0147	26.8981	64.25	0.020	-20.949	0.000	-18.761	0.008	-20.830	0.001	-20.981	0.001	0.125	0.001	14.796	0.012	1.285	0.001	0.237	0.000	1.793	0.018	16.939	0.008	2.487	0.021	0.828	0.004	0.214	0.000	25.7	9.16	2.73	1	U2
1237667322724155492	195.2783	26.8095	71.47	0.023	-17.498	0.007	-16.873	0.029	-16.490	0.027	-17.451	0.020	0.580	0.009	3.019	0.032	2.353	0.018	0.731	0.003	1.959	0.075	4.108	0.063	2.220	0.046	0.666	0.007	0.862	0.017	1.0	0.90	0.89	1	S6
1237667322724155512	195.3337	26.8868	67.76	0.027	-17.528	0.005	-15.794	0.069	-17.286	0.010	-17.531	0.016	0.194	0.010	2.956	0.025	1.375	0.008	0.810	0.003	1.418	0.136	3.463	0.020	0.920	0.046	0.699	0.016	0.843	0.006	5.3	0.85	0.85	1	S6
1237667323260305465	193.5668	27.3038	84.39	0.021	-20.503	0.001	-18.900	0.006	-20.054	0.002	-20.376	0.002	0.251	0.001	8.512	0.011	3.677	0.004	0.436	0.000	1.135	0.009	10.444	0.009	1.920	0.012	0.653	0.002	0.366	0.000	1.0	5.28	1.63	1	U3
1237667323260305522	193.4443	27.3858	88.09	0.028	-17.096	0.065	999.	999.	999.	999.	999.	999.	0.090	0.152	8.666	0.755	0.701	0.035	0.338	0.011	10.200	33.900	5.197	0.254	0.490	0.469	0.588	0.210	0.241	0.016	7.3	0.89	0.89	2	U1
1237667323260305533	193.4395	27.2496	91.91	0.023	-62.911	999.	-15.425	999.	-17.217	999.	-17.408	999.	0.112	999.	92.953	999.	3.504	999.	0.475	999.	15.064	999.	999.	999.	0.150	999.	0.100	999.	0.064	999.	88.7	1.56	1.53	5	U1
1237667323260370980	193.7299	27.4127	73.65	0.026	-21.276	0.000	-18.483	0.013	-21.119	0.001	-21.211	0.001	0.076	0.001	13.023	0.011	1.935	0.001	0.764	0.000	0.980	0.017	12.738	0.005	1.268	0.018	0.753	0.006	0.747	0.000	13.7	4.93	2.69	1	U2
1237667323260371097	193.6031	27.3640	81.00	0.026	-18.554	0.003	-17.760	0.014	-17.854	0.010	-18.561	0.009	0.472	0.004	5.870	0.028	2.583	0.009	0.684	0.001	6.394	0.117	5.988	0.032	6.407	0.076	0.554	0.003	0.599	0.004	43.4	1.17	0.96	3	U4
1237667323260371127	193.6874	27.4111	75.72	0.026	-17.072	0.009	-16.852	0.029	-15.582	0.049	-17.145	0.025	0.757	0.010	3.796	0.051	1.949	0.018	0.451	0.002	3.138	0.119	9.490	0.260	1.650	0.033	0.427	0.004	0.714	0.024	33.7	0.92	0.91	5	S6
1237667323260436605	193.8624	27.4225	67.16	0.024	-17.221	0.007	-15.860	0.058	-16.663	0.016	-17.087	0.022	0.315	0.012	2.612	0.029	3.505	0.028	0.982	0.004	0.610	0.048	3.374	0.032	1.491	0.060	0.953	0.018	0.986	0.012	44.5	0.91	0.88	1	A11
1237667323260502019	193.9221	27.2508	70.24	0.024	-20.748	0.001	-20.644	0.002	-18.484	0.006	-20.783	0.002	0.877	0.001	5.689	0.006	4.386	0.004	0.650	0.000	6.092	0.011	5.926	0.016	5.168	0.009	0.552	0.001	0.635	0.002	87.3	1.64	1.29	5	U4
1237667323260567605	194.1976	27.2923	57.57	0.026	-18.623	0.005	-16.342	0.080	-18.191	0.008	-18.373	0.014	0.146	0.009	13.135	0.099	2.748	0.015	0.738	0.002	1.986	0.224	11.106	0.051	1.219	0.072	0.760	0.021	0.728	0.004	6.7	0.95	0.93	1	A10
1237667323260567643	194.0990	27.2340	63.77	0.020	-18.112	0.005	-16.253	0.062	-17.762	0.009	-18.004	0.014	0.192	0.009	6.894	0.053	2.055	0.012	0.862	0.003	2.943	0.254	6.514	0.033	3.080	0.142	0.529	0.012	0.924	0.006	52.0	1.00	0.89	1	A11
1237667323260567703	194.1443	27.2276	62.32	0.024	-19.188	0.002	-16.069	0.080	-19.134	0.003	-19.197	0.005	0.050	0.004	6.051	0.018	1.278	0.003	0.847	0.001	0.942	0.110	6.295	0.009	0.184	0.013	0.814	0.027	0.845	0.002	18.3	2.18	1.61	2	U2
1237667323260633139	194.2571	27.3721	51.95	0.023	-19.174	0.001	-17.850	0.011	-18.742	0.004	-19.138	0.004	0.299	0.002	5.590	0.014	2.424	0.005	0.510	0.001	1.869	0.027	7.577	0.015	2.254	0.023	0.463	0.003	0.433	0.001	32.4	2.83	1.49	1	U3
1237667323260633183	194.3086	27.2538	55.31	0.017	-17.341	0.005	-14.673	0.183	-17.267	0.008	-17.362	0.017	0.077	0.012	3.960	0.035	1.010	0.006	0.499	0.002	3.448	0.940	4.048	0.019	0.150	0.020	0.210	0.012	0.539	0.003	3.2	0.97	0.94	2	U4
1237667323260633230	194.3945	27.3103	49.81	0.025	-17.464	0.006	-16.589	0.038	-16.898	0.018	-17.507	0.019	0.421	0.010	2.654	0.027	1.485	0.011	0.814	0.003	1.843	0.094	4.238	0.045	0.852	0.023	0.576	0.008	0.807	0.011	105.1	1.05	0.95	1	A9
1237667323260698686	194.4855	27.3823	43.45	0.017	-17.766	0.005	-16.604	0.038	-17.361	0.012	-17.800	0.015	0.324	0.008	3.548	0.029	1.292	0.008	0.967	0.003	2.104	0.108	4.860	0.034	0.828	0.024	0.907	0.013	0.975	0.009	115.0	0.92	0.90	1	A9
1237667323260764177	194.6054	27.2000	49.92	0.027	-18.122	0.004	-17.089	0.026	-17.736	0.010	-18.212	0.011	0.348	0.006	4.785	0.029	1.539	0.007	0.754	0.002	2.467	0.084	8.010	0.043	0.607	0.012	0.711	0.007	0.787	0.006	4.9	1.19	1.02	1	U5
1237667323260764326	194.6381	27.3644	40.20	0.023	-19.593	0.001	-17.147	0.026	-19.296	0.002	-19.436	0.004	0.116	0.002	9.555	0.021	2.908	0.005	0.530	0.000	0.591	0.021	8.460	0.011	0.996	0.024	0.598	0.007	0.523	0.001	1.6	4.14	1.76	1	U3
1237667323260829813	194.8184	27.1581	49.23	0.022	-19.144	0.002	-18.074	0.010	-18.569	0.005	-19.102	0.005	0.382	0.002	5.055	0.014	2.309	0.005	0.649	0.001	2.471	0.030	6.715	0.017	2.370	0.021	0.524	0.002	0.599	0.002	142.9	1.63	1.11	1	A8
1237667323260829935	194.9056	27.3361	38.06	0.023	-18.184	0.004	-17.145	0.025	-17.578	0.012	-18.135	0.012	0.394	0.006	4.813	0.032	1.987	0.010	0.635	0.002	2.992	0.099	5.678	0.037	2.504	0.049	0.557	0.005	0.598	0.005	30.8	0.98	0.90	1	A11
1237667323260895278	195.0262	27.3007	40.17	0.026	-19.066	0.002	-18.446	0.009	-18.069	0.010	-19.026	0.007	0.580	0.003	7.247	0.027	2.263	0.007	0.483	0.001	4.606	0.051	10.480	0.054	2.131	0.016	0.485	0.002	0.472	0.003	4.6	1.18	1.15	1	A8
1237667323261026354	195.2947	27.2465	46.68	0.021	-18.317	0.004	-16.164	0.066	-18.011	0.007	-18.193	0.012	0.147	0.008	8.035	0.052	2.171	0.010	0.918	0.002	1.961	0.182	7.723	0.030	1.378	0.069	0.690	0.017	0.990	0.005	51.1	0.98	0.91	1	A11
1237667323261091954	195.5230	27.2973	49.96	0.024	-18.444	0.003	-16.353	0.043	-18.208	0.005	-18.389	0.008	0.146	0.005	5.593	0.024	2.201	0.007	0.228	0.000	0.771	0.046	6.417	0.017	0.461	0.016	0.512	0.009	0.216	0.001	0.4	1.51	1.08	1	A9
1237667323261157385	195.6556	27.1761	60.02	0.018	-19.350	0.001	-19.005	0.004	-18.192	0.007	-19.425	0.003	0.673	0.002	2.037	0.004	2.821	0.005	0.719	0.001	1.884	0.009	2.652	0.009	5.671	0.021	0.929	0.002	0.530	0.002	9.9	1.08	0.90	3	U4
1237667323261157453	195.6365	27.2956	53.83	0.025	-18.682	0.003	-17.789	0.015	-17.912	0.010	-18.605	0.009	0.465	0.004	6.930	0.034	2.536	0.009	0.455	0.001	3.665	0.070	8.468	0.046	2.647	0.033	0.419	0.003	0.484	0.003	3.6	0.97	0.92	1	A11
1237667323261420083	196.3567	27.0797	91.18	0.024	-17.539	0.007	-16.301	0.062	-17.155	0.017	-17.562	0.023	0.305	0.013	7.942	0.093	1.442	0.012	0.719	0.003	4.650	0.398	10.161	0.099	0.998	0.043	0.546	0.011	0.821	0.011	37.5	0.90	0.89	1	S6
1237667323797110836	193.4078	27.7843	83.39	0.017	-19.958	0.001	-19.043	0.004	-19.270	0.003	-19.915	0.003	0.442	0.001	4.920	0.007	2.956	0.004	0.409	0.000	1.511	0.008	8.214	0.013	2.891	0.012	0.754	0.002	0.280	0.001	1.0	3.66	1.18	1	A8
1237667323797110918	193.3762	27.6752	86.18	0.020	-18.328	0.002	-16.523	0.032	-18.074	0.005	-18.307	0.007	0.186	0.004	2.532	0.010	2.187	0.007	0.464	0.001	0.396	0.017	3.240	0.009	0.211	0.006	0.621	0.008	0.449	0.002	9.9	1.41	0.97	1	A9
1237667323797110932	193.3982	27.7588	84.12	0.025	-18.912	0.002	-16.908	0.037	-18.615	0.005	-18.820	0.007	0.165	0.005	4.783	0.020	2.329	0.008	0.670	0.001	0.930	0.046	5.264	0.014	0.962	0.029	0.646	0.010	0.653	0.002	31.1	1.26	1.08	1	U2
1237667323797110967	193.4337	27.7809	82.06	0.022	-18.148	0.004	-17.031	0.028	-17.652	0.010	-18.138	0.012	0.353	0.006	4.087	0.027	1.805	0.009	0.540	0.001	1.936	0.071	5.783	0.034	1.276	0.027	0.552	0.006	0.532	0.004	2.0	0.91	0.90	1	S6
1237667323797176635	193.5948	27.7445	73.98	0.024	-17.977	0.005	-16.662	0.044	-17.571	0.012	-17.961	0.015	0.294	0.009	4.595	0.038	1.763	0.011	0.653	0.002	2.650	0.156	5.189	0.035	1.368	0.044	0.350	0.005	0.824	0.007	32.1	1.13	1.01	1	A11
1237667323797242004	193.6560	27.6920	71.47	0.028	-18.171	0.003	-18.046	0.007	-16.034	0.021	-18.204	0.007	0.861	0.002	3.146	0.014	1.630	0.006	0.271	0.000	3.103	0.027	3.106	0.033	1.643	0.010	0.224	0.001	0.807	0.011	0.0	0.96	0.89	5	U4
1237667323797307493	193.8544	27.7980	59.84	0.025	-20.859	0.001	-19.166	0.007	-20.054	0.002	-20.451	0.003	0.300	0.001	20.554	0.033	6.302	0.009	0.806	0.001	1.882	0.016	14.862	0.019	2.371	0.016	0.829	0.003	0.767	0.001	4.2	1.58	1.03	1	A11
1237667323797307576	193.8658	27.6561	61.32	0.023	-20.387	0.001	-18.729	0.007	-20.051	0.002	-20.332	0.002	0.223	0.001	8.381	0.011	2.634	0.003	0.365	0.000	1.431	0.013	10.830	0.009	1.295	0.009	0.594	0.002	0.326	0.000	2.1	3.56	1.66	1	U3
1237667323797307673	193.8078	27.7089	63.40	0.022	-18.348	0.004	-17.614	0.019	-17.490	0.015	-18.307	0.012	0.521	0.005	5.913	0.038	2.228	0.011	0.510	0.001	3.701	0.088	7.590	0.062	2.068	0.030	0.438	0.003	0.629	0.007	7.2	0.97	0.94	1	A11
1237667323797307743	193.8920	27.8417	57.46	0.023	-18.903	0.002	-18.052	0.009	-18.252	0.006	-18.909	0.005	0.447	0.003	3.509	0.011	1.977	0.005	0.482	0.001	1.886	0.022	4.769	0.016	3.163	0.026	0.796	0.004	0.358	0.002	9.5	1.28	0.98	3	U4
1237667323797307748	193.8988	27.7671	57.89	0.022	-18.690	0.003	-15.046	0.239	-18.667	0.004	-18.705	0.009	0.029	0.006	6.195	0.029	1.121	0.004	0.461	0.001	0.475	0.175	6.422	0.014	0.483	0.091	0.853	0.071	0.456	0.001	60.5	1.17	1.03	1	S7
1237667323797307767	193.9391	27.7963	55.44	0.023	-17.291	0.009	-16.381	0.055	-16.578	0.028	-17.236	0.029	0.446	0.014	4.574	0.068	1.943	0.020	0.809	0.005	2.644	0.197	6.000	0.098	1.766	0.065	0.771	0.013	0.846	0.018	167.7	0.89	0.89	1	S6
1237667323797307772	193.9345	27.7166	56.78	0.024	-17.820	0.005	-15.765	0.088	-17.646	0.008	-17.823	0.015	0.143	0.010	2.448	0.020	1.462	0.009	0.821	0.003	1.132	0.141	2.667	0.013	0.543	0.035	0.100	0.003	0.907	0.006	18.8	2.29	2.12	1	U2
1237667323797372988	194.0825	27.7510	48.66	0.023	-19.952	0.001	-19.851	0.003	-17.305	0.010	-19.950	0.002	0.910	0.001	3.464	0.006	2.496	0.004	0.817	0.001	3.830	0.011	0.647	0.003	1.806	0.005	0.820	0.001	0.653	0.004	19.0	1.06	0.97	4	U4
1237667323797373096	194.1109	27.8306	46.10	0.021	-20.188	0.001	-19.893	0.003	-18.676	0.007	-20.200	0.003	0.749	0.001	5.493	0.010	4.340	0.006	0.931	0.001	5.148	0.018	5.839	0.020	6.473	0.019	0.922	0.002	0.940	0.004	7.1	1.24	0.99	5	U4
1237667323797373132	194.1096	27.7273	47.69	0.023	-18.874	0.002	-18.550	0.007	-17.569	0.013	-18.919	0.006	0.706	0.003	2.194	0.008	2.542	0.007	0.802	0.001	2.289	0.020	2.276	0.015	4.059	0.025	0.727	0.002	0.924	0.008	7.1	0.95	0.92	5	U4
1237667323797373145	193.9553	27.7519	55.17	0.024	-17.107	0.015	-16.013	0.096	-16.372	0.038	-16.960	0.046	0.409	0.023	5.462	0.123	2.662	0.039	0.971	0.008	2.235	0.297	6.759	0.157	2.012	0.119	0.956	0.026	0.988	0.030	7.5	0.94	0.94	1	S6
1237667323797373198	194.0269	27.6480	53.42	0.025	-19.001	0.001	-16.757	0.031	-18.918	0.003	-19.057	0.004	0.114	0.003	5.177	0.013	1.145	0.002	0.319	0.000	2.366	0.100	5.535	0.008	10.000	0.277	0.778	0.011	0.299	0.001	85.0	1.60	1.23	1	A8
1237667323797438564	194.1424	27.6873	46.85	0.023	-18.073	0.003	-17.992	0.009	-15.540	0.028	-18.100	0.008	0.902	0.002	3.620	0.020	2.204	0.009	0.385	0.001	3.693	0.040	3.970	0.058	2.352	0.017	0.381	0.001	0.209	0.004	22.4	0.96	0.95	5	S6
1237667323797438566	194.1497	27.7188	45.83	0.022	-17.893	0.006	-16.809	0.040	-17.419	0.014	-17.908	0.017	0.355	0.009	4.640	0.042	1.585	0.010	0.679	0.002	2.963	0.157	5.830	0.048	1.094	0.031	0.447	0.006	0.846	0.009	41.3	0.98	0.92	1	A11
1237667323797438604	194.2117	27.6278	44.95	0.027	-17.418	0.006	-16.269	0.046	-16.957	0.015	-17.419	0.019	0.339	0.010	2.497	0.025	1.360	0.010	0.928	0.004	2.093	0.130	2.802	0.024	2.079	0.068	0.830	0.013	0.869	0.010	115.0	0.89	0.89	1	S6
1237667323797438634	194.2689	27.7730	38.79	0.025	-18.753	0.002	-17.185	0.024	-18.550	0.005	-18.822	0.006	0.215	0.004	5.263	0.019	0.799	0.002	0.427	0.001	4.616	0.148	5.902	0.015	0.168	0.003	0.346	0.004	0.460	0.002	4.8	1.38	1.17	2	U2
1237667323797438642	194.2677	27.7300	39.72	0.030	-18.506	0.003	-17.411	0.025	-18.164	0.009	-18.604	0.010	0.326	0.005	5.776	0.032	1.309	0.006	0.620	0.001	3.085	0.103	9.482	0.045	0.526	0.011	0.639	0.006	0.591	0.004	8.4	1.17	1.01	1	U5
1237667323797438654	194.2608	27.6567	41.84	0.023	-17.777	0.005	-16.281	0.049	-17.363	0.011	-17.704	0.015	0.262	0.009	4.166	0.035	2.146	0.013	0.852	0.003	1.831	0.123	5.061	0.032	1.988	0.072	0.474	0.008	0.766	0.006	65.0	1.08	0.96	1	A9
1237667323797504020	194.3199	27.6185	40.21	0.024	-19.015	0.002	-18.683	0.005	-17.645	0.010	-19.036	0.005	0.717	0.002	1.621	0.004	2.968	0.006	0.787	0.001	1.021	0.006	5.801	0.028	1.898	0.009	0.883	0.002	0.525	0.003	152.7	1.30	1.01	1	A11
1237667323797504055	194.3868	27.6104	37.50	0.020	-20.811	0.001	-20.497	0.002	-19.253	0.004	-20.797	0.002	0.754	0.001	5.573	0.006	3.739	0.004	0.828	0.000	4.461	0.009	7.140	0.015	4.489	0.008	0.786	0.001	0.928	0.002	4.5	1.31	1.00	5	U4
1237667323797504157	194.3316	27.6138	39.83	0.026	-17.685	0.005	-16.496	0.037	-17.261	0.012	-17.697	0.014	0.323	0.008	4.544	0.035	1.637	0.009	0.324	0.001	2.178	0.108	6.526	0.043	0.835	0.023	0.327	0.004	0.322	0.003	3.2	0.89	0.87	1	S6
1237667323797504163	194.3478	27.7663	34.97	0.030	-19.715	0.002	-18.457	0.012	-19.022	0.005	-19.528	0.006	0.366	0.003	12.523	0.039	3.981	0.010	0.555	0.001	3.661	0.055	11.147	0.032	2.195	0.023	0.354	0.002	0.893	0.003	25.4	2.08	1.41	1	A8
1237667323797504193	194.3673	27.7008	35.60	0.022	-17.596	0.005	-17.156	0.021	-16.443	0.027	-17.610	0.017	0.652	0.007	3.702	0.033	1.702	0.011	0.648	0.002	3.510	0.096	4.126	0.061	2.203	0.034	0.692	0.005	0.558	0.010	16.1	0.88	0.88	5	S6
1237667323797504196	194.3646	27.6363	37.63	0.027	-17.697	0.005	-16.079	0.053	-17.345	0.010	-17.640	0.015	0.230	0.009	4.125	0.033	2.262	0.013	0.473	0.001	1.068	0.078	5.311	0.030	0.886	0.035	0.583	0.011	0.445	0.003	5.9	0.95	0.90	1	A9
1237667323797504242	194.4423	27.7570	30.54	0.020	-19.621	0.002	-18.827	0.013	-19.329	0.006	-19.859	0.007	0.380	0.003	11.600	0.042	1.537	0.004	0.195	0.000	28.142	0.485	12.106	0.042	9.517	0.110	0.784	0.005	0.152	0.001	12.9	2.03	1.22	1	A8
1237667323797504263	194.4494	27.7694	29.89	0.019	-18.141	0.006	-17.628	0.027	-17.110	0.028	-18.152	0.020	0.610	0.009	3.308	0.035	1.739	0.013	0.572	0.002	2.472	0.087	4.727	0.075	1.479	0.029	0.500	0.005	0.837	0.017	6.5	0.96	0.93	1	A11
1237667323797504287	194.3138	27.7298	37.45	0.019	-17.072	0.011	-16.766	0.040	-15.670	0.058	-17.103	0.033	0.726	0.013	7.565	0.132	1.790	0.021	0.280	0.002	8.526	0.451	7.600	0.253	2.205	0.058	0.265	0.003	0.191	0.008	18.5	0.97	0.96	5	S6
1237667323797504296	194.3261	27.7474	36.45	0.023	-17.805	0.007	-17.013	0.038	-17.035	0.024	-17.777	0.022	0.487	0.010	7.754	0.089	1.211	0.010	0.553	0.002	9.115	0.457	5.591	0.076	0.547	0.014	0.777	0.010	0.461	0.008	11.1	0.96	0.95	4	S6
1237667323797569617	194.4607	27.6437	33.15	0.023	-17.511	0.010	-17.340	0.034	-15.863	0.063	-17.588	0.030	0.790	0.011	2.907	0.048	2.203	0.025	0.927	0.006	3.985	0.180	2.205	0.078	3.086	0.070	0.850	0.009	0.868	0.038	74.8	0.95	0.94	5	S6
1237667323797569619	194.4714	27.7073	30.56	0.022	-17.979	0.009	-16.886	0.056	-17.194	0.025	-17.803	0.028	0.421	0.014	8.205	0.117	2.779	0.027	0.469	0.003	3.937	0.299	7.699	0.115	2.607	0.098	0.383	0.007	0.601	0.012	1.2	0.97	0.96	1	A11
1237667323797569678	194.5147	27.6825	29.46	0.024	-17.848	0.007	-17.202	0.032	-17.066	0.024	-17.888	0.020	0.524	0.009	2.748	0.029	2.068	0.016	0.603	0.002	2.742	0.117	2.981	0.041	4.352	0.100	0.796	0.009	0.493	0.009	2.5	0.97	0.94	3	U4
1237667323797569737	194.5799	27.7621	23.93	0.018	-18.389	0.004	-18.028	0.016	-17.275	0.022	-18.468	0.013	0.660	0.006	2.921	0.021	1.928	0.010	0.377	0.001	3.421	0.070	2.798	0.033	3.007	0.037	0.486	0.003	0.276	0.004	3.8	1.03	1.01	3	U4
1237667323797635081	194.6317	27.6735	25.05	0.023	-18.865	0.003	-18.866	0.009	-16.794	0.027	-19.016	0.009	0.867	0.003	2.638	0.015	4.249	0.018	0.659	0.001	3.923	0.045	1.397	0.019	5.215	0.039	0.824	0.003	0.268	0.005	1.7	1.19	1.01	5	U4
1237667323797635092	194.6466	27.5964	28.02	0.026	-21.054	0.001	-20.403	0.003	-20.727	0.002	-21.329	0.002	0.421	0.001	4.265	0.005	1.473	0.001	0.799	0.000	20.812	0.080	4.113	0.005	7.864	0.027	0.877	0.002	0.769	0.001	32.8	3.35	2.76	3	U2
1237667323797635139	194.6975	27.6747	22.65	0.028	-21.008	0.001	-19.641	0.007	-19.848	0.005	-20.502	0.004	0.446	0.002	23.502	0.055	6.614	0.013	0.810	0.001	3.526	0.030	15.672	0.039	3.914	0.025	0.792	0.003	0.638	0.002	45.3	1.29	0.98	1	A9
1237667323797635203	194.7171	27.7851	17.18	0.019	-19.800	0.002	-19.535	0.005	-18.414	0.010	-19.866	0.005	0.732	0.002	3.863	0.011	2.767	0.006	0.624	0.001	4.023	0.025	4.251	0.022	4.318	0.020	0.777	0.002	0.427	0.003	3.1	1.08	0.93	3	U4
1237667323797635239	194.7421	27.5947	25.37	0.020	-19.514	0.002	-19.096	0.008	-18.146	0.013	-19.475	0.007	0.700	0.003	3.457	0.013	3.839	0.011	0.565	0.001	2.285	0.021	5.078	0.034	4.813	0.031	0.726	0.003	0.338	0.003	10.8	1.41	1.08	5	U4
1237667323797635256	194.7812	27.7678	15.52	0.021	-20.090	0.002	-19.622	0.006	-18.196	0.014	-19.881	0.006	0.783	0.002	6.575	0.022	7.185	0.019	0.907	0.001	3.275	0.023	6.093	0.043	6.651	0.035	0.907	0.003	0.883	0.008	27.2	1.11	1.00	5	U4
1237667323797635257	194.7842	27.7841	14.67	0.023	-20.310	0.001	-19.651	0.005	-19.458	0.006	-20.311	0.004	0.538	0.002	4.602	0.010	3.003	0.005	0.850	0.001	2.224	0.015	9.199	0.026	1.805	0.009	0.804	0.002	0.978	0.004	35.2	1.16	1.00	1	A11
1237667323797635258	194.7785	27.7725	15.39	0.021	-17.711	0.010	-16.856	0.056	-17.059	0.028	-17.715	0.030	0.445	0.014	2.889	0.043	2.716	0.028	0.654	0.004	1.307	0.099	4.810	0.079	1.538	0.057	0.583	0.010	0.849	0.018	7.6	0.99	0.97	1	A11
1237667323797635368	194.6898	27.7539	19.50	0.022	-17.523	0.015	-16.809	0.074	-16.598	0.052	-17.461	0.047	0.540	0.021	4.558	0.105	2.042	0.031	0.955	0.008	2.835	0.287	6.824	0.210	1.737	0.080	0.918	0.020	0.938	0.037	97.6	0.97	0.97	1	S6
1237667323797635381	194.7401	27.7854	16.25	0.023	-18.772	0.004	-18.562	0.012	-16.576	0.031	-18.724	0.011	0.858	0.004	6.140	0.041	2.048	0.010	0.343	0.001	7.097	0.103	1.330	0.022	1.219	0.011	0.306	0.001	0.528	0.011	11.8	1.05	0.97	4	U4
1237667323797700611	194.8062	27.7746	14.38	0.023	-20.031	0.002	-19.465	0.007	-18.740	0.011	-19.914	0.006	0.655	0.003	7.626	0.026	3.960	0.011	0.702	0.001	4.363	0.038	9.836	0.055	4.554	0.029	0.964	0.003	0.313	0.002	93.6	1.75	1.13	1	A8
1237667323797700647	194.7929	27.6199	22.83	0.019	-19.262	0.002	-18.892	0.008	-17.838	0.015	-19.241	0.007	0.720	0.003	3.347	0.014	4.203	0.014	0.850	0.001	2.888	0.030	3.493	0.028	6.279	0.044	0.866	0.003	0.816	0.008	1.9	1.05	0.92	3	U4
1237667323797700671	194.8539	27.7388	14.99	0.020	-19.274	0.002	-18.822	0.008	-18.098	0.012	-19.272	0.007	0.655	0.003	2.813	0.011	2.878	0.009	0.543	0.001	1.599	0.017	7.860	0.050	1.987	0.014	0.606	0.002	0.363	0.003	7.3	1.20	1.05	1	A11
1237667323797700726	194.9465	27.7103	15.50	0.028	-20.710	0.001	-19.465	0.006	-20.153	0.003	-20.615	0.003	0.341	0.001	9.409	0.015	3.337	0.004	0.375	0.000	2.030	0.014	15.112	0.020	1.460	0.008	0.616	0.002	0.242	0.000	6.6	5.57	2.23	1	U3
1237667323797700769	194.8265	27.7157	16.86	0.022	-17.673	0.010	-17.576	0.031	-15.418	0.075	-17.716	0.029	0.876	0.008	2.396	0.039	2.726	0.030	0.796	0.005	2.859	0.115	1.041	0.043	2.568	0.053	0.908	0.009	0.440	0.022	0.0	0.96	0.95	5	U4
1237667323797700807	194.9076	27.7768	11.89	0.023	-18.941	0.006	-16.638	0.100	-18.373	0.010	-18.573	0.019	0.160	0.012	15.844	0.159	3.109	0.022	0.440	0.002	1.969	0.281	12.113	0.076	1.846	0.130	0.589	0.019	0.380	0.003	4.1	1.00	0.95	1	A11
1237667323797700828	194.9221	27.6598	18.64	0.023	-19.260	0.004	-17.453	0.041	-18.701	0.008	-19.000	0.011	0.233	0.007	9.308	0.058	3.115	0.015	0.944	0.002	1.951	0.107	8.128	0.037	2.315	0.072	0.952	0.015	0.921	0.006	34.9	1.37	1.30	1	A8
1237667323797766175	195.0261	27.6853	17.26	0.025	-19.244	0.003	-19.314	0.008	-16.504	0.027	-19.393	0.007	0.928	0.002	4.049	0.020	5.391	0.020	0.772	0.001	6.005	0.055	1.253	0.017	6.198	0.038	0.847	0.003	0.439	0.007	3.4	1.01	0.94	5	U4
1237667323797766246	195.0062	27.7313	14.36	0.027	-18.447	0.008	-17.811	0.036	-17.405	0.033	-18.379	0.025	0.585	0.011	8.308	0.107	2.088	0.019	0.551	0.003	5.623	0.264	11.221	0.208	2.056	0.050	0.584	0.007	0.447	0.011	10.8	1.02	1.01	1	S6
1237667323797766302	195.0434	27.5950	22.75	0.019	-18.717	0.004	-16.609	0.060	-18.384	0.007	-18.578	0.011	0.156	0.007	4.926	0.030	2.652	0.012	0.704	0.002	0.727	0.061	4.968	0.019	1.591	0.073	0.712	0.016	0.687	0.004	164.6	1.24	0.98	1	A11
1237667323797766325	195.0932	27.6236	21.74	0.025	-18.243	0.004	-17.553	0.022	-17.565	0.015	-18.311	0.013	0.490	0.006	4.104	0.030	1.291	0.007	0.405	0.001	4.699	0.136	3.874	0.033	1.689	0.029	0.633	0.005	0.304	0.003	176.5	1.00	0.96	4	U4
1237667323797766335	195.1152	27.6252	22.04	0.020	-17.850	0.009	-17.764	0.026	-15.394	0.069	-17.880	0.024	0.895	0.006	3.378	0.048	2.255	0.022	0.650	0.004	3.077	0.102	12.761	0.480	2.122	0.037	0.644	0.006	0.494	0.023	40.5	0.95	0.94	5	S6
1237667323797831757	195.1486	27.5742	25.54	0.017	-19.366	0.004	-15.373	0.490	-19.345	0.005	-19.373	0.013	0.019	0.009	9.742	0.060	1.112	0.005	0.251	0.001	0.624	0.491	10.278	0.030	0.246	0.090	0.353	0.054	0.249	0.001	21.7	1.69	1.47	1	U1
1237667323797831772	195.2129	27.7430	18.80	0.027	-18.001	0.009	-16.365	0.104	-17.638	0.017	-17.931	0.028	0.228	0.017	6.184	0.088	1.778	0.017	0.507	0.003	2.190	0.321	7.550	0.077	1.446	0.100	0.634	0.020	0.432	0.006	17.2	0.97	0.95	1	U5
1237667323797831800	195.2432	27.6521	23.99	0.017	-20.398	0.004	-16.761	0.100	-19.179	0.006	-19.290	0.011	0.090	0.008	63.837	0.383	5.802	0.026	0.607	0.001	1.085	0.157	12.188	0.039	1.669	0.128	0.584	0.021	0.628	0.003	0.0	1.38	1.09	1	S7
1237667323797897301	195.3012	27.6045	28.14	0.025	-18.999	0.003	-18.426	0.013	-18.390	0.010	-19.161	0.008	0.501	0.004	6.956	0.031	1.735	0.006	0.174	0.000	9.157	0.150	7.001	0.038	3.929	0.042	0.423	0.002	0.116	0.001	0.2	1.29	1.06	3	U4
1237667323797897314	195.3133	27.6692	25.70	0.024	-18.128	0.005	-17.810	0.020	-16.815	0.030	-18.175	0.016	0.708	0.007	4.626	0.041	1.813	0.012	0.349	0.001	3.598	0.090	9.316	0.152	1.510	0.022	0.331	0.002	0.483	0.010	3.3	0.94	0.93	1	A11
1237667323797897347	195.4022	27.7079	27.90	0.026	-17.885	0.007	-17.779	0.020	-15.535	0.052	-17.909	0.018	0.884	0.005	4.306	0.047	1.733	0.013	0.360	0.002	4.567	0.114	3.474	0.098	1.884	0.026	0.355	0.003	0.347	0.012	169.0	0.94	0.94	5	S6
1237667323797897366	195.4468	27.6218	32.90	0.026	-17.633	0.011	-16.739	0.065	-17.009	0.030	-17.635	0.033	0.430	0.016	5.799	0.096	1.995	0.022	0.583	0.004	3.031	0.267	9.001	0.159	1.373	0.058	0.539	0.011	0.674	0.015	12.7	0.95	0.95	1	S6
1237667323797897369	195.4516	27.6040	33.78	0.027	-19.119	0.002	-17.508	0.025	-18.738	0.005	-19.041	0.007	0.237	0.004	5.695	0.023	2.254	0.007	0.369	0.001	1.166	0.038	6.869	0.020	2.850	0.058	0.853	0.009	0.275	0.001	143.3	2.01	1.09	1	A11
1237667323797962757	195.4739	27.6245	33.93	0.026	-21.490	0.001	-20.547	0.003	-20.652	0.003	-21.353	0.002	0.470	0.001	9.811	0.011	4.286	0.004	0.825	0.000	2.981	0.011	14.293	0.018	2.456	0.008	0.802	0.001	0.859	0.001	8.0	1.16	0.96	1	A11
1237667323797962850	195.5328	27.6483	35.67	0.023	-20.190	0.001	-19.264	0.007	-19.577	0.004	-20.184	0.004	0.422	0.002	7.463	0.017	2.750	0.005	0.461	0.000	3.341	0.030	10.964	0.026	1.459	0.010	0.342	0.001	0.587	0.002	25.1	4.97	3.72	1	U2
1237667323797962933	195.5043	27.6530	34.25	0.024	-19.274	0.003	-18.514	0.013	-18.433	0.010	-19.227	0.008	0.512	0.004	6.261	0.029	2.585	0.009	0.577	0.001	3.905	0.064	6.872	0.039	2.351	0.025	0.428	0.002	0.899	0.007	34.1	1.31	1.10	1	A8
1237667323797962954	195.5181	27.6996	33.42	0.023	-17.466	0.010	-17.346	0.029	-15.019	0.076	-17.466	0.027	0.891	0.007	3.284	0.052	2.141	0.023	0.590	0.004	3.126	0.118	4.369	0.182	2.282	0.044	0.637	0.006	0.331	0.017	3.0	0.92	0.92	5	S6
1237667323797962970	195.5390	27.5894	37.96	0.022	-17.412	0.011	-16.763	0.051	-16.468	0.040	-17.379	0.034	0.559	0.015	2.413	0.041	2.663	0.031	0.756	0.005	1.225	0.084	5.268	0.124	1.780	0.060	0.818	0.013	0.609	0.018	175.2	0.94	0.93	1	S6
1237667323798159456	196.0469	27.4905	64.15	0.018	-20.363	0.004	-16.840	0.109	-19.129	0.007	-19.253	0.013	0.101	0.009	43.567	0.311	7.555	0.040	0.798	0.002	0.390	0.061	6.474	0.026	0.817	0.066	0.898	0.033	0.814	0.004	2.8	2.25	1.40	1	U2
1237667323798159536	196.0578	27.5601	62.91	0.023	-16.988	0.011	-16.875	0.032	-14.566	0.081	-16.998	0.030	0.890	0.008	4.024	0.068	2.081	0.024	0.708	0.005	3.596	0.148	14.679	0.656	1.973	0.041	0.728	0.007	0.259	0.014	22.7	0.95	0.94	1	S6
1237667323798159557	196.0686	27.5064	64.76	0.024	-18.338	0.012	-15.754	0.243	-17.745	0.017	-17.906	0.037	0.129	0.025	12.735	0.232	3.083	0.038	0.884	0.006	1.626	0.587	8.043	0.087	1.799	0.275	0.750	0.050	0.930	0.014	29.7	0.95	0.93	1	A11
1237667323798224983	196.3016	27.5698	74.81	0.023	-21.380	0.001	-20.819	0.002	-20.079	0.004	-21.263	0.002	0.659	0.001	11.174	0.014	3.758	0.004	0.726	0.000	6.667	0.018	13.029	0.026	3.816	0.009	0.742	0.001	0.688	0.002	1.5	1.32	1.02	3	U4
1237667323798225112	196.2638	27.5371	73.59	0.022	-18.254	0.006	-17.243	0.041	-17.657	0.018	-18.222	0.020	0.398	0.010	8.604	0.089	1.864	0.014	0.445	0.002	5.215	0.287	9.687	0.100	1.553	0.045	0.333	0.005	0.614	0.008	15.5	1.04	1.00	1	A11
1237667323798225124	196.2853	27.5128	75.18	0.024	-18.786	0.002	-18.199	0.009	-17.835	0.010	-18.785	0.007	0.576	0.003	8.057	0.030	1.831	0.005	0.236	0.000	6.055	0.068	11.007	0.057	1.929	0.015	0.216	0.001	0.228	0.002	10.0	1.11	1.01	1	A11
1237667324333981805	193.3275	28.2114	87.97	0.021	-18.937	0.004	-16.126	0.154	-18.936	0.006	-19.015	0.012	0.063	0.008	8.060	0.051	0.929	0.004	0.844	0.002	5.055	1.153	8.389	0.027	0.470	0.054	0.189	0.010	0.901	0.004	6.2	1.06	0.97	2	U1
1237667324334047236	193.4747	28.1866	80.04	0.026	-19.148	0.002	-17.483	0.019	-18.937	0.003	-19.190	0.005	0.201	0.003	7.782	0.021	0.781	0.002	0.425	0.000	8.126	0.200	7.962	0.015	0.150	0.002	0.370	0.003	0.443	0.001	5.0	2.55	2.32	2	U2
1237667324334047310	193.5416	28.0925	75.82	0.021	-20.154	0.001	-18.790	0.006	-19.640	0.002	-20.049	0.002	0.308	0.001	6.810	0.009	4.421	0.005	0.374	0.000	0.938	0.006	9.943	0.011	1.280	0.007	0.700	0.002	0.303	0.000	1.0	6.15	1.79	1	U3
1237667324334047409	193.5814	28.0913	73.72	0.022	-19.184	0.002	-18.078	0.013	-18.881	0.005	-19.305	0.005	0.317	0.003	8.039	0.024	1.516	0.004	0.475	0.001	17.535	0.289	8.149	0.020	7.459	0.085	0.476	0.003	0.442	0.001	28.0	1.20	1.05	1	A9
1237667324334112923	193.7365	28.1263	65.81	0.021	-18.248	0.003	-16.905	0.029	-17.819	0.008	-18.208	0.010	0.294	0.006	4.948	0.028	2.304	0.010	0.491	0.001	1.618	0.062	6.894	0.032	1.021	0.023	0.528	0.006	0.475	0.003	2.3	0.90	0.87	1	A10
1237667324334178423	193.9493	28.2561	56.53	0.027	-18.945	0.002	-16.827	0.038	-18.818	0.004	-18.979	0.006	0.131	0.004	9.772	0.035	1.043	0.003	0.198	0.000	2.839	0.148	11.720	0.024	0.275	0.009	0.649	0.010	0.165	0.000	15.9	2.22	1.66	2	U2
1237667324334243849	193.9998	28.1870	52.82	0.019	-18.807	0.002	-18.397	0.006	-17.555	0.010	-18.808	0.005	0.679	0.002	1.597	0.005	3.146	0.008	0.679	0.001	1.053	0.008	3.330	0.017	2.278	0.012	0.521	0.002	0.989	0.006	49.0	1.10	0.93	3	U4
1237667324334243951	194.0457	28.1632	50.12	0.029	-18.873	0.002	-14.733	0.257	-18.873	0.002	-18.897	0.006	0.017	0.004	3.856	0.012	1.014	0.002	0.382	0.000	0.186	0.075	3.942	0.005	0.150	0.032	0.104	0.010	0.381	0.001	139.5	2.16	2.10	2	U2
1237667324334243971	194.0849	28.0508	46.95	0.025	-17.296	0.007	-16.044	0.057	-16.926	0.015	-17.325	0.020	0.299	0.011	3.426	0.036	1.203	0.009	0.756	0.003	2.097	0.163	4.425	0.039	0.745	0.030	0.711	0.014	0.783	0.009	3.6	0.86	0.86	1	S6
1237667324334243995	194.1186	28.0825	45.42	0.023	-18.392	0.003	-18.057	0.010	-17.013	0.017	-18.409	0.009	0.718	0.004	4.123	0.021	2.494	0.009	0.570	0.001	2.888	0.036	9.726	0.089	1.931	0.016	0.557	0.002	0.643	0.007	0.5	0.95	0.94	1	S6
1237667324334309419	194.1600	28.1063	43.49	0.022	-18.029	0.006	-16.700	0.045	-17.505	0.013	-17.928	0.017	0.315	0.009	6.866	0.062	2.380	0.015	0.898	0.003	2.388	0.144	8.593	0.065	1.674	0.054	0.941	0.015	0.852	0.009	21.9	0.89	0.89	1	S6
1237667324334309429	194.1619	28.0812	43.14	0.027	-18.716	0.003	-16.033	0.080	-18.556	0.004	-18.657	0.008	0.083	0.006	6.059	0.027	1.755	0.006	0.845	0.002	0.909	0.104	6.203	0.015	0.621	0.040	0.901	0.027	0.837	0.003	29.1	1.10	0.92	1	S7
1237667324334309460	194.1911	28.0516	41.36	0.023	-18.745	0.003	-17.395	0.022	-18.250	0.007	-18.657	0.008	0.306	0.004	6.160	0.028	2.834	0.010	0.861	0.002	1.729	0.049	8.185	0.031	1.262	0.022	0.880	0.008	0.847	0.004	7.4	0.94	0.91	1	A11
1237667324334374924	194.3750	28.1881	33.97	0.023	-20.234	0.001	-18.934	0.006	-19.894	0.002	-20.269	0.002	0.287	0.001	10.001	0.014	1.707	0.002	0.396	0.000	5.471	0.042	11.380	0.012	5.385	0.033	0.881	0.003	0.321	0.000	3.5	2.96	1.58	1	U3
1237667324334374925	194.3685	28.1764	34.03	0.027	-19.678	0.001	-17.770	0.014	-19.420	0.002	-19.634	0.003	0.174	0.002	6.483	0.012	2.171	0.003	0.556	0.000	1.111	0.021	7.704	0.009	1.810	0.025	0.661	0.005	0.508	0.001	38.4	2.50	1.10	1	U2
1237667324334374981	194.4528	28.1804	30.02	0.024	-19.768	0.002	-19.723	0.004	-17.904	0.013	-19.909	0.004	0.838	0.002	3.381	0.009	3.318	0.007	0.736	0.001	4.844	0.025	2.452	0.016	4.495	0.018	0.840	0.002	0.356	0.003	40.7	1.66	1.25	5	U4
1237667324334375054	194.4019	28.0770	30.60	0.022	-18.788	0.004	-18.080	0.021	-18.103	0.014	-18.844	0.013	0.487	0.006	6.232	0.043	1.863	0.009	0.707	0.002	8.035	0.219	6.093	0.049	3.971	0.064	0.798	0.007	0.602	0.006	36.9	1.03	0.99	3	U4
1237667324334375073	194.4050	28.0404	30.05	0.021	-17.855	0.011	-17.760	0.031	-15.274	0.082	-17.865	0.029	0.905	0.007	6.695	0.112	2.008	0.023	0.839	0.005	7.084	0.283	2.722	0.124	1.698	0.035	0.964	0.010	0.416	0.023	155.9	0.95	0.94	5	S6
1237667324334375082	194.4446	28.1408	29.50	0.021	-18.549	0.005	-17.706	0.023	-17.673	0.016	-18.442	0.014	0.500	0.006	7.314	0.055	2.748	0.015	0.335	0.001	3.810	0.112	9.111	0.083	2.585	0.044	0.324	0.003	0.324	0.004	9.9	1.03	0.98	1	A11
1237667324334375129	194.4011	28.2334	33.88	0.023	-17.758	0.008	-16.229	0.081	-17.397	0.015	-17.716	0.024	0.246	0.014	7.714	0.095	1.821	0.016	0.727	0.003	3.454	0.393	8.402	0.077	1.071	0.060	0.491	0.013	0.941	0.011	15.9	0.99	0.96	1	A10
1237667324334440484	194.6259	28.0148	18.25	0.024	-20.669	0.001	-20.356	0.004	-18.780	0.010	-20.584	0.003	0.806	0.002	8.012	0.018	4.666	0.009	0.874	0.001	6.018	0.026	8.207	0.040	4.982	0.017	0.890	0.002	0.792	0.005	14.7	1.05	0.93	5	U4
1237667324334440523	194.6515	28.1137	18.82	0.023	-20.243	0.001	-19.080	0.007	-19.645	0.003	-20.152	0.003	0.366	0.002	6.233	0.012	3.373	0.005	0.436	0.000	1.382	0.012	9.994	0.017	1.927	0.012	0.789	0.003	0.277	0.001	8.6	4.40	1.51	1	U3
1237667324334440570	194.5575	28.1825	25.18	0.024	-19.915	0.002	-19.265	0.008	-18.802	0.010	-19.810	0.006	0.599	0.003	13.927	0.049	3.204	0.009	0.425	0.001	10.995	0.111	12.004	0.062	4.521	0.032	0.462	0.002	0.375	0.002	1.4	1.11	0.95	3	U4
1237667324334440628	194.5725	28.0401	21.30	0.021	-17.670	0.008	-17.457	0.027	-16.024	0.050	-17.714	0.024	0.783	0.009	2.818	0.037	1.599	0.015	0.900	0.005	3.464	0.121	1.849	0.052	1.614	0.030	0.951	0.009	0.668	0.023	116.3	0.94	0.93	5	S6
1237667324334440636	194.5904	28.1488	22.66	0.026	-19.825	0.002	-19.410	0.006	-18.750	0.008	-19.882	0.005	0.642	0.002	5.284	0.014	2.560	0.006	0.722	0.001	6.756	0.047	5.433	0.023	4.559	0.024	0.680	0.002	0.493	0.003	52.3	1.79	1.30	3	U4
1237667324334440637	194.5923	28.1521	22.67	0.022	-17.866	0.026	-20.064	0.046	-20.572	0.018	-21.100	0.021	0.377	0.011	1.714	0.018	3.035	0.023	0.790	0.003	4.108	0.252	4.535	0.047	0.240	0.008	0.544	0.008	0.773	0.010	21.3	1.06	1.04	2	U1
1237667324334440699	194.6330	28.0496	18.32	0.019	-18.833	0.003	-18.564	0.010	-17.153	0.021	-18.826	0.009	0.781	0.004	2.286	0.012	2.491	0.010	0.835	0.002	1.927	0.023	4.122	0.045	2.441	0.019	0.739	0.003	0.713	0.010	84.0	1.03	0.98	3	U4
1237667324334506008	194.7663	28.1237	14.12	0.026	-20.994	0.001	-20.371	0.003	-19.952	0.004	-20.935	0.002	0.590	0.001	6.566	0.009	3.373	0.004	0.834	0.000	3.179	0.011	12.044	0.024	2.406	0.007	0.837	0.002	0.826	0.002	3.0	1.07	1.01	1	A11
1237667324334506149	194.8080	28.0762	10.60	0.026	-20.768	0.002	-19.248	0.010	-19.332	0.008	-20.043	0.006	0.474	0.003	36.531	0.129	6.984	0.019	0.914	0.001	6.853	0.089	10.364	0.042	6.680	0.060	0.852	0.004	0.985	0.005	57.5	1.25	0.95	1	A11
1237667324334506238	194.6734	28.1855	20.26	0.027	-17.599	0.012	-16.140	0.119	-17.247	0.022	-17.581	0.036	0.256	0.021	5.614	0.101	1.701	0.021	0.718	0.005	2.135	0.361	8.151	0.111	0.973	0.074	0.800	0.028	0.592	0.011	37.6	0.94	0.93	1	A9
1237667324334506263	194.7006	28.0187	14.40	0.024	-17.587	0.014	-14.921	0.355	-17.089	0.020	-17.227	0.046	0.110	0.032	7.691	0.171	3.244	0.048	0.651	0.005	0.605	0.327	5.437	0.069	0.984	0.212	0.788	0.072	0.641	0.011	0.8	0.98	0.95	1	A9
1237667324334506271	194.7115	28.0840	15.18	0.020	-19.218	0.002	-18.594	0.009	-18.335	0.009	-19.225	0.006	0.553	0.003	3.327	0.012	3.123	0.009	0.526	0.001	1.318	0.014	10.437	0.048	1.740	0.013	0.863	0.004	0.175	0.001	5.5	3.12	1.07	1	A11
1237667324334506284	194.7227	28.1261	16.01	0.023	-19.201	0.002	-18.596	0.011	-18.299	0.011	-19.210	0.008	0.561	0.003	3.213	0.013	3.376	0.011	0.726	0.001	1.495	0.020	8.216	0.046	1.842	0.016	0.734	0.003	0.683	0.005	162.9	1.11	1.00	1	A11
1237667324334506316	194.7699	28.0504	11.51	0.027	-17.915	0.008	-16.795	0.055	-17.313	0.021	-17.837	0.025	0.374	0.013	4.794	0.061	2.195	0.019	0.558	0.003	2.101	0.157	6.619	0.080	1.707	0.064	0.570	0.010	0.482	0.008	22.9	0.99	0.96	1	A11
1237667324334506325	194.7894	28.0409	10.34	0.024	-18.020	0.006	-17.265	0.031	-17.136	0.023	-17.955	0.020	0.522	0.009	4.434	0.046	2.502	0.018	0.420	0.002	2.517	0.103	5.901	0.077	2.244	0.050	0.381	0.004	0.486	0.008	3.4	1.00	0.99	1	S6
1237667324334506328	194.7981	28.0093	9.25	0.023	-17.629	0.010	-16.557	0.068	-17.092	0.024	-17.610	0.030	0.371	0.015	2.855	0.043	1.951	0.020	0.783	0.005	1.452	0.135	3.841	0.055	1.266	0.057	0.633	0.013	0.954	0.018	150.9	1.04	1.02	1	A11
1237667324334506354	194.8342	28.1979	15.46	0.032	-18.969	0.003	-17.831	0.021	-18.214	0.011	-18.792	0.011	0.405	0.005	5.532	0.032	3.550	0.016	0.605	0.001	2.136	0.059	5.358	0.032	5.137	0.086	0.639	0.005	0.569	0.004	0.1	1.15	0.92	1	A11
1237667324334571534	194.8328	28.0843	9.93	0.015	-20.886	0.001	-20.150	0.003	-20.137	0.003	-20.896	0.002	0.497	0.001	5.787	0.008	2.684	0.003	0.502	0.000	2.533	0.010	12.670	0.019	1.463	0.005	0.566	0.001	0.417	0.001	0.0	1.79	1.22	1	A8
1237667324334571535	194.8810	28.0466	6.53	0.023	-19.783	0.005	-19.648	0.016	-18.255	0.031	-19.914	0.014	0.777	0.005	4.746	0.038	3.234	0.019	0.459	0.001	6.015	0.118	4.694	0.078	5.287	0.062	0.674	0.004	0.227	0.005	0.1	2.24	1.92	3	U3
1237667324334571539	194.8697	28.0405	6.71	0.019	-18.975	0.004	-18.286	0.016	-17.998	0.015	-18.904	0.011	0.559	0.005	3.773	0.023	3.139	0.014	0.548	0.001	1.866	0.038	6.030	0.049	2.416	0.030	0.528	0.003	0.577	0.006	8.9	1.15	1.10	1	A11
1237667324334571543	194.8342	28.0743	9.46	0.024	-18.772	0.005	-17.274	0.040	-18.059	0.012	-18.488	0.016	0.319	0.008	6.236	0.052	4.286	0.026	0.924	0.003	1.294	0.070	6.206	0.044	2.481	0.074	0.720	0.010	0.789	0.007	74.5	1.29	1.16	1	A9
1237667324334571629	194.8608	27.9985	5.88	0.022	-18.772	0.004	-18.664	0.012	-16.180	0.037	-18.769	0.011	0.905	0.003	3.418	0.024	2.832	0.015	0.708	0.002	3.859	0.057	1.018	0.020	2.229	0.020	0.686	0.003	0.377	0.009	44.4	1.09	1.02	5	U4
1237667324334571631	194.8544	27.9967	6.17	0.018	-17.571	0.014	-17.372	0.138	-18.360	0.028	-18.727	0.044	0.278	0.026	4.532	0.099	2.798	0.041	0.807	0.007	3.462	0.679	999.	2.722	2.366	0.201	0.811	0.031	0.133	0.003	20.8	0.94	0.94	1	S6
1237667324334571645	194.9322	27.9947	2.41	0.022	-19.417	0.002	-19.013	0.008	-17.932	0.015	-19.354	0.007	0.725	0.003	3.265	0.014	3.406	0.011	0.995	0.002	2.276	0.023	4.678	0.037	3.471	0.024	0.978	0.004	0.915	0.009	90.6	1.02	0.97	5	U4
1237667324334571728	194.9834	28.0347	4.10	0.027	-20.313	0.001	-18.928	0.011	-19.795	0.004	-20.198	0.004	0.304	0.002	5.847	0.015	2.955	0.006	0.818	0.001	1.568	0.022	7.438	0.015	1.761	0.018	0.841	0.005	0.737	0.002	40.4	1.34	1.06	1	A11
1237667324334571778	194.8576	28.1870	14.34	0.026	-18.105	0.008	-17.526	0.033	-16.751	0.040	-17.959	0.025	0.664	0.011	2.479	0.033	4.586	0.042	0.942	0.005	1.190	0.051	3.753	0.084	3.782	0.084	0.937	0.010	0.954	0.027	4.6	0.97	0.96	3	U4
1237667324334571792	194.9062	28.1661	12.30	0.019	-18.205	0.006	-17.793	0.024	-17.077	0.030	-18.245	0.019	0.652	0.008	3.534	0.036	2.888	0.021	0.686	0.003	2.224	0.070	8.729	0.145	2.066	0.036	0.650	0.006	0.920	0.019	68.6	0.96	0.94	1	A11
1237667324334571822	194.9339	28.1763	12.61	0.028	-17.241	0.012	-16.851	0.047	-15.992	0.058	-17.257	0.037	0.681	0.015	1.941	0.037	2.066	0.026	0.879	0.006	1.369	0.085	4.613	0.153	1.576	0.048	0.873	0.013	0.913	0.038	5.4	0.93	0.93	1	S6
1237667324334571835	194.9595	28.1444	10.59	0.023	-17.755	0.007	-17.681	0.020	-14.805	0.062	-17.755	0.019	0.932	0.004	3.963	0.047	1.880	0.015	0.438	0.002	4.343	0.111	0.970	0.032	1.641	0.023	0.416	0.003	0.758	0.031	5.3	0.94	0.93	5	S6
1237667324334571838	194.9657	28.0985	7.83	0.026	-17.817	0.008	-17.407	0.031	-16.509	0.041	-17.800	0.025	0.689	0.010	3.729	0.049	2.122	0.019	0.665	0.003	2.894	0.116	5.744	0.133	1.898	0.040	0.581	0.006	0.819	0.024	103.3	0.96	0.95	5	U4
1237667324334571840	194.9644	28.0735	6.33	0.025	-18.264	0.007	-15.042	0.363	-18.083	0.009	-18.147	0.023	0.050	0.016	5.628	0.062	1.758	0.014	0.902	0.004	0.555	0.313	5.150	0.029	1.123	0.277	0.874	0.092	0.902	0.007	12.6	1.03	0.96	1	S7
1237667324334571849	194.9796	28.1284	9.64	0.025	-19.352	0.003	-19.044	0.009	-17.926	0.016	-19.376	0.008	0.731	0.003	3.832	0.017	3.470	0.012	0.867	0.002	3.809	0.040	3.980	0.033	5.322	0.038	0.992	0.004	0.670	0.007	25.5	1.23	1.11	3	U4
1237667324334571861	194.9901	28.0651	5.96	0.019	-17.929	0.009	-16.867	0.067	-17.406	0.024	-17.922	0.029	0.370	0.015	4.174	0.062	1.390	0.014	0.757	0.004	3.145	0.288	4.716	0.067	1.241	0.055	0.523	0.011	0.940	0.017	80.0	0.96	0.94	1	A11
1237667324334637085	195.0185	27.9876	3.01	0.021	-20.715	0.001	-19.535	0.007	-19.744	0.005	-20.397	0.004	0.446	0.002	9.351	0.022	5.066	0.010	0.969	0.001	2.336	0.020	7.778	0.019	4.286	0.027	0.971	0.003	0.954	0.003	169.7	1.72	1.11	3	U4
1237667324334637086	195.0266	28.0041	3.86	0.024	-19.648	0.002	-18.301	0.015	-18.990	0.006	-19.452	0.006	0.340	0.003	4.595	0.016	4.065	0.011	0.904	0.001	0.984	0.019	4.782	0.015	3.725	0.047	0.893	0.006	0.905	0.004	178.7	1.66	1.00	1	A11
1237667324334637091	195.0225	28.0244	4.51	0.020	-18.946	0.004	-17.121	0.044	-18.538	0.007	-18.799	0.011	0.206	0.007	6.333	0.039	2.563	0.012	0.563	0.001	1.107	0.067	7.189	0.030	1.503	0.052	0.948	0.016	0.454	0.003	3.7	1.23	1.04	1	A11
1237667324334637131	195.0333	28.0786	7.52	0.024	-19.737	0.001	-19.487	0.004	-18.114	0.010	-19.757	0.004	0.775	0.002	2.606	0.007	2.484	0.005	0.756	0.001	2.328	0.012	3.466	0.018	3.059	0.012	0.822	0.002	0.582	0.004	14.4	1.05	0.97	5	U4
1237667324334637140	195.0536	28.0755	7.93	0.025	-19.456	0.002	-18.615	0.010	-18.671	0.008	-19.396	0.006	0.480	0.003	3.703	0.013	3.716	0.010	0.624	0.001	1.237	0.016	7.716	0.032	1.731	0.015	0.726	0.003	0.493	0.003	3.8	1.20	1.05	1	A8
1237667324334637152	195.0614	28.0413	6.69	0.019	-19.778	0.002	-18.664	0.009	-19.095	0.005	-19.653	0.005	0.395	0.002	3.439	0.009	4.091	0.009	0.866	0.001	0.886	0.011	4.888	0.013	2.105	0.018	0.841	0.004	0.877	0.003	11.7	1.23	0.97	1	A11
1237667324334637189	195.0922	28.0470	8.18	0.027	-20.147	0.002	-19.064	0.009	-19.301	0.006	-19.942	0.005	0.439	0.002	7.644	0.022	4.325	0.010	0.842	0.001	2.261	0.026	9.659	0.030	2.739	0.022	0.727	0.003	0.701	0.003	58.9	1.54	1.15	1	A8
1237667324334637213	195.1290	28.1084	12.05	0.017	-17.090	0.014	-16.584	0.065	-16.160	0.055	-17.145	0.045	0.588	0.019	3.710	0.082	2.199	0.032	0.509	0.004	2.305	0.203	9.501	0.307	1.556	0.063	0.507	0.010	0.514	0.021	8.2	0.95	0.95	1	S6
1237667324334637227	195.1482	28.1461	14.39	0.018	-19.626	0.001	-18.089	0.015	-19.349	0.003	-19.644	0.004	0.232	0.003	8.298	0.022	1.667	0.004	0.197	0.000	2.329	0.046	9.571	0.018	4.528	0.062	0.881	0.006	0.147	0.000	169.4	3.80	1.48	1	U3
1237667324334637274	195.0177	28.1551	11.55	0.022	-17.415	0.017	-17.064	0.075	-16.559	0.067	-17.593	0.053	0.606	0.022	3.404	0.088	2.306	0.039	0.530	0.005	2.366	0.243	9.829	0.388	1.600	0.073	0.483	0.010	0.963	0.048	47.0	0.94	0.93	1	U1
1237667324334637285	195.0380	28.1704	12.72	0.023	-19.617	0.002	-19.514	0.005	-16.685	0.017	-19.591	0.004	0.929	0.001	4.379	0.014	2.762	0.007	0.633	0.001	4.565	0.025	0.638	0.006	1.964	0.008	0.629	0.001	0.596	0.006	17.3	1.09	1.02	5	U4
1237667324334637287	195.0364	28.1599	12.09	0.025	-18.882	0.005	-18.050	0.023	-17.830	0.019	-18.698	0.015	0.543	0.007	7.881	0.064	3.088	0.018	0.952	0.003	4.526	0.134	7.290	0.078	3.317	0.057	0.940	0.008	0.951	0.013	40.7	1.03	1.00	3	U4
1237667324334637325	195.0464	28.0653	7.21	0.025	-17.639	0.010	-17.080	0.042	-16.582	0.040	-17.612	0.030	0.605	0.013	3.064	0.047	1.907	0.020	0.869	0.005	2.659	0.148	3.368	0.078	2.429	0.068	0.879	0.012	0.851	0.025	3.0	0.94	0.93	3	S6
1237667324334637347	195.0709	28.0639	7.99	0.020	-19.143	0.003	-18.482	0.011	-18.218	0.011	-19.111	0.008	0.554	0.004	3.176	0.014	3.799	0.013	0.719	0.001	1.327	0.019	8.283	0.049	2.052	0.019	0.748	0.004	0.500	0.004	32.7	1.31	1.06	1	A11
1237667324334637356	195.0773	28.0972	9.72	0.026	-17.436	0.012	-16.346	0.092	-16.942	0.030	-17.437	0.039	0.357	0.020	3.836	0.074	1.893	0.024	0.863	0.006	1.791	0.230	6.595	0.118	1.117	0.065	0.815	0.022	0.708	0.017	55.2	0.96	0.94	1	A9
1237667324334637362	195.0787	28.0093	6.45	0.021	-17.383	0.009	-17.034	0.033	-15.924	0.050	-17.368	0.028	0.729	0.011	0.909	0.013	3.038	0.031	0.823	0.005	0.730	0.032	1.249	0.035	4.043	0.090	0.737	0.008	0.984	0.035	22.5	0.98	0.98	5	S6
1237667324334702605	195.1615	28.0145	10.71	0.025	-19.982	0.002	-19.550	0.008	-18.600	0.013	-19.929	0.007	0.700	0.003	12.260	0.048	4.322	0.013	0.560	0.001	12.878	0.124	8.552	0.059	6.890	0.046	0.649	0.002	0.451	0.004	0.1	1.54	1.24	3	U1
1237667324334702622	195.1781	27.9713	11.23	0.021	-20.483	0.001	-19.532	0.006	-19.681	0.004	-20.362	0.003	0.460	0.002	6.687	0.013	4.810	0.008	0.881	0.001	1.828	0.012	10.587	0.023	2.214	0.012	0.823	0.002	0.953	0.003	107.2	2.18	1.81	1	U2
1237667324334702646	195.2033	28.1583	16.97	0.019	-21.463	0.001	-19.760	0.007	-20.673	0.003	-21.063	0.003	0.295	0.002	30.103	0.051	4.171	0.006	0.624	0.000	7.078	0.065	16.777	0.023	3.857	0.028	0.487	0.002	0.779	0.001	4.5	4.47	3.26	1	U3
1237667324334702681	195.2027	28.0907	14.53	0.023	-20.455	0.001	-20.292	0.003	-18.852	0.008	-20.548	0.003	0.786	0.001	4.774	0.009	2.446	0.004	0.631	0.000	5.731	0.019	4.161	0.015	3.433	0.010	0.737	0.001	0.447	0.002	0.7	1.17	1.03	5	U4
1237667324334702708	195.2132	28.0471	13.91	0.021	-17.990	0.016	-14.912	0.836	-17.893	0.019	-17.961	0.054	0.052	0.038	10.674	0.257	1.363	0.022	0.660	0.006	1.901	2.554	9.843	0.121	0.702	0.347	0.569	0.113	0.718	0.012	45.2	0.97	0.96	1	U1
1237667324334702748	195.2269	28.0076	14.01	0.017	-21.089	0.001	-20.314	0.004	-20.138	0.004	-20.982	0.003	0.535	0.001	11.498	0.020	2.887	0.004	0.808	0.001	5.717	0.028	16.169	0.035	2.567	0.010	0.884	0.002	0.623	0.002	24.2	1.31	1.11	1	A8
1237667324334702869	195.1702	27.9966	10.94	0.024	-19.883	0.002	-19.325	0.007	-18.666	0.009	-19.797	0.005	0.641	0.002	7.260	0.022	3.290	0.008	0.559	0.001	4.129	0.033	10.455	0.051	2.770	0.016	0.539	0.002	0.633	0.004	2.0	1.10	1.06	1	A11
1237667324334702891	195.1860	28.1006	14.10	0.022	-19.044	0.002	-18.334	0.011	-18.251	0.009	-19.046	0.007	0.513	0.003	4.100	0.016	2.611	0.008	0.324	0.001	2.312	0.031	5.562	0.026	4.239	0.038	0.665	0.003	0.182	0.001	0.1	2.09	1.21	1	A8
1237667324334702963	195.2893	28.0331	17.55	0.023	-18.837	0.005	-18.134	0.017	-17.202	0.025	-18.518	0.014	0.696	0.006	5.941	0.045	10.000	0.056	0.925	0.003	1.740	0.037	4.455	0.061	10.000	0.126	0.833	0.005	0.854	0.015	81.4	1.07	0.96	3	U4
1237667324334702972	195.3069	28.0831	19.32	0.019	-17.488	0.010	-17.021	0.043	-16.429	0.044	-17.518	0.032	0.625	0.013	3.195	0.052	2.967	0.033	0.825	0.005	3.999	0.231	2.961	0.076	6.168	0.177	0.869	0.012	0.749	0.024	25.7	0.96	0.95	3	U4
1237667324334702990	195.3294	28.1281	21.50	0.023	-17.668	0.007	-17.349	0.026	-16.384	0.037	-17.723	0.021	0.702	0.009	2.805	0.032	1.449	0.012	0.459	0.002	2.270	0.076	5.603	0.116	1.172	0.021	0.436	0.004	0.608	0.016	2.0	0.94	0.93	1	A11
1237667324334768181	195.4459	28.0950	26.52	0.019	-20.332	0.001	-19.646	0.004	-19.345	0.005	-20.259	0.003	0.563	0.001	6.135	0.011	3.623	0.005	0.378	0.000	2.311	0.011	11.878	0.028	2.994	0.012	0.628	0.001	0.181	0.001	4.0	3.78	1.16	1	A8
1237667324334768238	195.4899	28.0058	27.84	0.026	-20.972	0.001	-20.824	0.003	-19.601	0.006	-21.129	0.003	0.750	0.001	10.189	0.016	3.403	0.005	0.698	0.000	18.606	0.057	7.160	0.022	6.562	0.017	0.650	0.001	0.769	0.003	3.0	1.86	1.54	5	U2
1237667324334768346	195.3631	27.9992	21.11	0.026	-18.781	0.003	-18.165	0.015	-17.982	0.013	-18.830	0.010	0.535	0.005	1.432	0.008	3.089	0.013	0.802	0.002	1.108	0.021	1.760	0.013	10.000	0.120	0.850	0.005	0.770	0.007	7.5	1.17	0.96	3	U4
1237667324334768368	195.3968	28.1470	25.20	0.018	-17.546	0.008	-16.662	0.047	-17.001	0.021	-17.598	0.023	0.414	0.012	3.617	0.044	1.302	0.011	0.339	0.002	2.559	0.162	4.841	0.060	0.907	0.029	0.247	0.004	0.459	0.007	7.9	1.03	0.97	1	U5
1237667324334768379	195.4055	28.0158	23.45	0.024	-17.128	0.013	-16.892	0.042	-15.327	0.079	-17.123	0.037	0.803	0.013	2.767	0.055	1.911	0.025	0.680	0.005	2.409	0.134	5.048	0.225	1.772	0.048	0.630	0.008	0.771	0.042	79.3	0.92	0.92	5	S6
1237667324334833744	195.6602	28.1146	37.78	0.025	-20.829	0.002	-17.724	0.043	-19.850	0.004	-19.994	0.006	0.117	0.004	47.665	0.170	5.516	0.015	0.634	0.001	1.226	0.073	14.306	0.029	1.751	0.064	0.818	0.015	0.588	0.002	21.4	1.84	1.35	1	A8
1237667324334833783	195.5340	28.1510	32.00	0.016	-17.058	0.016	-16.852	0.052	-15.100	0.101	-17.049	0.046	0.829	0.015	2.898	0.071	1.975	0.032	0.935	0.009	2.901	0.200	3.293	0.191	2.248	0.072	0.966	0.015	0.632	0.045	75.5	0.90	0.90	5	S6
1237667324334833807	195.5597	28.1016	32.44	0.020	-18.549	0.004	-17.437	0.033	-18.350	0.009	-18.740	0.012	0.294	0.006	4.979	0.032	1.343	0.006	0.602	0.002	23.005	1.004	4.974	0.026	10.000	0.252	0.968	0.012	0.568	0.004	20.0	1.04	0.98	1	U5
1237667324334833870	195.6450	27.9491	35.99	0.019	-19.807	0.002	-17.211	0.044	-19.318	0.004	-19.463	0.006	0.119	0.004	14.601	0.053	3.539	0.010	0.518	0.001	0.978	0.059	10.332	0.021	1.330	0.049	0.552	0.010	0.454	0.001	140.0	2.14	0.99	1	A11
1237667324334833950	195.6043	27.9723	33.81	0.027	-16.880	0.020	-16.218	0.095	-15.850	0.072	-16.802	0.063	0.575	0.027	4.371	0.133	1.937	0.038	0.812	0.009	2.987	0.390	5.929	0.258	1.832	0.102	0.811	0.021	0.809	0.045	7.3	0.90	0.90	1	S6
1237667324334899203	195.6850	28.0453	38.36	0.021	-20.722	0.001	-20.004	0.004	-19.465	0.006	-20.520	0.004	0.616	0.002	10.099	0.021	4.665	0.008	0.853	0.001	4.454	0.023	10.759	0.033	4.151	0.017	0.856	0.002	0.835	0.003	12.1	1.17	0.97	3	U4
1237667324334899265	195.7537	28.0325	41.89	0.018	-21.466	0.001	-21.295	0.001	-19.392	0.005	-21.468	0.001	0.849	0.001	11.075	0.011	5.365	0.005	0.347	0.000	11.568	0.019	6.079	0.014	6.393	0.010	0.261	0.000	0.986	0.003	30.1	2.70	1.81	5	U3
1237667324334899374	195.7357	28.0704	41.22	0.026	-19.798	0.002	-18.926	0.009	-19.011	0.007	-19.722	0.006	0.474	0.003	8.855	0.028	2.396	0.006	0.479	0.001	5.337	0.062	10.050	0.037	2.974	0.024	0.523	0.002	0.435	0.002	1.3	1.06	0.93	1	A11
1237667324334899420	195.8177	28.0304	45.26	0.020	-20.344	0.001	-20.335	0.002	-16.595	0.010	-20.370	0.002	0.968	0.000	11.021	0.017	0.843	0.001	0.173	0.000	11.309	0.027	1.506	0.007	0.782	0.002	0.168	0.000	0.541	0.003	93.9	3.68	3.15	5	U2
1237667324334964782	195.9373	28.0842	51.90	0.019	-20.337	0.001	-18.356	0.015	-19.760	0.003	-20.023	0.004	0.209	0.002	9.309	0.022	4.930	0.009	0.617	0.001	0.678	0.013	7.360	0.012	2.077	0.029	0.718	0.005	0.573	0.001	10.5	2.72	1.14	1	A8
1237667324334964812	195.9617	27.9884	52.76	0.021	-20.393	0.001	-19.521	0.006	-19.370	0.006	-20.201	0.004	0.529	0.002	6.170	0.015	6.201	0.012	0.956	0.001	1.515	0.011	10.066	0.031	3.054	0.017	0.960	0.003	0.877	0.003	48.7	1.16	1.03	1	A11
1237667324334964813	195.9428	27.9869	51.76	0.021	-17.809	0.008	-17.423	0.028	-16.490	0.039	-17.806	0.023	0.696	0.009	3.939	0.048	2.193	0.019	0.461	0.002	2.865	0.104	7.288	0.158	1.849	0.036	0.438	0.004	0.543	0.015	15.4	1.05	1.05	1	S6
1237667324334964884	195.8449	27.9360	46.61	0.020	-19.525	0.003	-18.944	0.010	-18.305	0.013	-19.423	0.008	0.637	0.003	7.568	0.033	3.743	0.013	0.685	0.001	5.795	0.071	6.590	0.045	5.018	0.041	0.654	0.003	0.701	0.006	16.9	1.16	1.03	3	U4
1237667324334964901	195.8555	28.0140	47.20	0.027	-19.686	0.002	-17.748	0.028	-19.278	0.004	-19.516	0.006	0.190	0.004	9.927	0.037	2.666	0.008	0.567	0.001	2.716	0.101	8.538	0.021	5.743	0.134	0.397	0.005	0.555	0.002	28.1	2.62	1.63	1	U3
1237667324334964917	195.8801	28.0923	48.97	0.021	-18.597	0.003	-14.540	0.530	-18.628	0.005	-18.652	0.013	0.017	0.008	5.771	0.034	0.890	0.004	0.418	0.001	0.255	0.219	6.103	0.017	5.225	2.071	0.143	0.024	0.415	0.002	79.0	1.20	1.12	2	U4
1237667324334964987	195.9604	28.0544	52.92	0.021	-18.409	0.004	-16.945	0.042	-18.285	0.007	-18.562	0.011	0.218	0.007	4.998	0.031	1.183	0.005	0.254	0.001	16.684	0.961	5.147	0.022	10.000	0.327	0.732	0.012	0.235	0.001	4.2	1.08	1.01	2	U4
1237667324335030394	196.0332	27.9650	56.54	0.020	-19.648	0.003	-18.815	0.014	-18.636	0.012	-19.482	0.010	0.534	0.004	10.043	0.052	3.448	0.014	0.785	0.002	7.618	0.137	7.032	0.047	4.940	0.057	0.649	0.004	0.951	0.008	28.1	1.14	1.00	3	U4
1237667324335226892	196.5397	28.0645	83.54	0.026	-18.032	0.010	-18.070	0.176	-19.921	0.032	-20.102	0.038	0.145	0.020	5.801	0.087	3.384	0.035	0.669	0.004	3.366	0.853	999.	1.429	2.149	0.244	0.655	0.033	1.000	0.012	0.3	1.64	1.46	5	U2
1237667442437587048	193.5954	26.7994	101.24	0.023	-17.683	0.005	-17.159	0.023	-16.859	0.021	-17.772	0.016	0.561	0.007	3.501	0.029	1.631	0.010	0.449	0.001	4.427	0.132	3.328	0.038	2.820	0.048	0.604	0.005	0.358	0.005	1.8	0.92	0.91	3	U4
1237667442437587079	193.6476	26.7514	101.32	0.027	-17.434	0.010	-15.023	0.249	-17.291	0.014	-17.418	0.030	0.102	0.021	6.972	0.105	1.276	0.013	0.586	0.003	3.169	1.181	7.522	0.063	1.260	0.204	0.405	0.028	0.590	0.007	19.5	0.98	0.97	1	S6
1237667442437652578	193.7713	26.7242	98.11	0.022	-18.938	0.002	-17.456	0.017	-18.591	0.004	-18.918	0.006	0.254	0.003	4.437	0.014	2.142	0.005	0.879	0.001	1.570	0.035	6.251	0.015	0.895	0.014	0.696	0.005	0.760	0.002	109.3	1.55	1.17	1	U2
1237667442437718037	194.0073	26.7566	88.85	0.019	-19.247	0.001	-18.827	0.005	-18.198	0.007	-19.310	0.004	0.635	0.002	2.484	0.006	3.010	0.006	0.948	0.001	2.510	0.016	2.875	0.011	6.402	0.030	0.970	0.003	0.909	0.004	140.6	1.13	0.89	3	U4
1237667442437718105	193.9060	26.6421	97.59	0.022	-17.640	0.005	-16.993	0.024	-16.759	0.020	-17.635	0.016	0.546	0.007	4.534	0.039	2.387	0.015	0.650	0.002	2.488	0.079	8.601	0.099	1.657	0.030	0.643	0.006	0.669	0.010	0.5	0.88	0.88	1	S6
1237667442437783614	194.0854	26.7040	89.20	0.022	-18.521	0.003	-18.495	0.007	-16.406	0.022	-18.643	0.007	0.869	0.002	2.453	0.011	5.098	0.018	0.868	0.002	3.790	0.035	1.074	0.012	5.711	0.036	0.945	0.003	0.429	0.006	51.2	1.06	0.91	5	U4
1237667442437783651	194.1800	26.7420	84.66	0.023	-18.484	0.003	-18.024	0.011	-17.323	0.014	-18.482	0.009	0.650	0.004	3.568	0.017	3.212	0.012	0.472	0.001	2.833	0.037	4.413	0.034	5.148	0.045	0.560	0.003	0.378	0.004	0.7	1.01	0.90	3	U4
1237667442437849209	194.3616	26.6939	82.96	0.024	-18.118	0.003	-16.454	0.041	-17.853	0.007	-18.118	0.010	0.209	0.006	3.455	0.020	1.515	0.006	0.840	0.002	1.871	0.103	3.847	0.015	1.239	0.039	0.449	0.007	0.962	0.005	45.3	1.08	0.90	1	A10
1237667442438176777	195.1215	26.6754	78.00	0.024	-20.172	0.001	-20.055	0.002	-18.376	0.006	-20.265	0.002	0.821	0.001	4.427	0.006	3.297	0.004	0.653	0.000	6.581	0.014	2.645	0.007	3.528	0.007	0.557	0.001	0.324	0.001	51.6	8.62	6.48	5	U3
1237667442438373472	195.6483	26.6622	86.37	0.025	-17.995	0.004	-15.606	0.088	-17.824	0.006	-17.956	0.011	0.108	0.008	3.618	0.023	1.695	0.008	0.959	0.002	0.768	0.097	3.926	0.014	0.671	0.045	0.914	0.029	0.960	0.005	17.3	0.94	0.90	1	A9
1237667442974326814	193.3171	27.0944	102.21	0.021	-20.751	0.001	-19.552	0.004	-20.211	0.002	-20.683	0.002	0.347	0.001	7.991	0.010	4.046	0.004	0.837	0.000	1.877	0.010	12.116	0.013	2.446	0.011	0.786	0.002	0.763	0.001	133.3	6.66	3.89	1	U2
1237667442974392369	193.5230	27.0686	93.86	0.025	-20.328	0.001	-19.044	0.005	-19.797	0.002	-20.237	0.002	0.327	0.001	11.477	0.016	3.252	0.004	0.360	0.000	2.570	0.017	16.974	0.020	1.408	0.008	0.498	0.002	0.296	0.000	175.3	2.48	1.49	1	U3
1237667442974457860	193.5929	27.0842	90.29	0.028	-19.226	0.001	-18.746	0.005	-17.967	0.008	-19.177	0.004	0.666	0.002	2.527	0.006	4.057	0.008	0.814	0.001	1.316	0.008	5.480	0.023	2.990	0.014	0.790	0.002	0.866	0.005	9.8	1.61	1.51	1	A8
1237667442974457979	193.6734	27.0415	88.46	0.024	-17.707	0.005	-17.443	0.018	-16.404	0.028	-17.796	0.015	0.716	0.006	4.018	0.034	2.337	0.014	0.466	0.002	4.833	0.110	3.920	0.061	3.768	0.050	0.579	0.004	0.331	0.006	5.9	0.96	0.94	5	U4
1237667442974523562	193.8366	27.1497	77.60	0.021	-17.431	0.007	-16.734	0.032	-16.292	0.031	-17.288	0.023	0.593	0.010	4.490	0.053	3.687	0.031	0.814	0.004	2.243	0.094	6.031	0.105	2.951	0.066	0.714	0.008	0.884	0.019	81.4	0.90	0.88	1	A9
1237667442974589034	194.0166	27.1504	70.42	0.025	-18.016	0.004	-16.745	0.030	-17.566	0.009	-17.984	0.011	0.312	0.006	3.831	0.024	2.100	0.010	0.766	0.002	1.809	0.071	5.364	0.028	1.656	0.038	0.508	0.006	0.632	0.004	58.2	1.23	0.95	1	A9
1237667442974654493	194.1335	27.0556	70.44	0.020	-19.634	0.001	-19.412	0.003	-18.183	0.008	-19.715	0.003	0.751	0.001	3.194	0.006	3.257	0.005	0.516	0.000	3.260	0.013	3.874	0.014	5.294	0.017	0.691	0.001	0.302	0.001	1.8	1.43	1.07	3	U4
1237667442974654524	194.1813	27.1788	63.13	0.025	-21.374	0.000	-20.736	0.002	-20.207	0.003	-21.256	0.001	0.614	0.001	9.494	0.008	4.276	0.003	0.773	0.000	4.514	0.008	13.166	0.016	3.870	0.007	0.778	0.001	0.763	0.001	3.9	1.79	1.19	3	U2
1237667442974654645	194.1813	27.0348	69.86	0.019	-18.829	0.002	-18.457	0.007	-17.901	0.009	-18.967	0.006	0.619	0.003	3.540	0.012	1.969	0.005	0.346	0.000	4.486	0.040	3.411	0.017	3.151	0.020	0.605	0.002	0.186	0.001	0.9	1.73	1.12	3	U4
1237667442974654664	194.2069	27.0939	66.21	0.023	-19.681	0.001	-17.401	0.021	-19.648	0.002	-19.777	0.003	0.107	0.002	10.115	0.017	0.873	0.001	0.394	0.000	2.013	0.056	11.779	0.011	2.157	0.043	0.687	0.007	0.355	0.000	86.0	8.46	6.33	1	U2
1237667442974720035	194.3395	27.0230	65.79	0.027	-18.198	0.003	-17.401	0.019	-17.545	0.012	-18.228	0.011	0.460	0.005	4.921	0.029	2.106	0.009	0.614	0.001	2.557	0.062	8.678	0.057	1.229	0.018	0.572	0.004	0.682	0.006	9.8	0.93	0.88	1	A11
1237667442974720099	194.2998	27.1033	62.84	0.025	-18.298	0.003	-16.739	0.035	-18.011	0.007	-18.304	0.010	0.229	0.006	6.504	0.035	1.531	0.006	0.369	0.001	2.742	0.129	8.230	0.032	0.896	0.025	0.377	0.005	0.367	0.002	0.9	0.98	0.97	1	U2
1237667442974720162	194.4023	27.0314	63.71	0.025	-19.665	0.001	-19.310	0.004	-18.145	0.009	-19.629	0.004	0.740	0.002	6.242	0.015	4.268	0.008	0.754	0.001	4.590	0.024	8.339	0.039	5.363	0.022	0.951	0.002	0.380	0.002	58.0	1.61	1.21	3	U4
1237667442974785715	194.4861	27.0375	61.40	0.025	-19.111	0.002	-18.329	0.008	-18.373	0.007	-19.104	0.005	0.483	0.002	6.461	0.019	1.969	0.005	0.494	0.001	4.724	0.050	7.595	0.026	2.976	0.022	0.599	0.002	0.420	0.002	5.1	1.84	1.70	1	U2
1237667442974785781	194.5649	27.0872	57.00	0.026	-17.984	0.004	-14.513	0.280	-17.898	0.005	-17.945	0.013	0.036	0.009	7.326	0.048	1.361	0.007	0.413	0.001	0.842	0.365	7.260	0.023	0.563	0.117	0.565	0.051	0.412	0.002	15.0	1.05	1.00	1	S7
1237667442974851089	194.6515	27.1041	54.47	0.026	-20.308	0.001	-20.106	0.002	-18.958	0.005	-20.430	0.002	0.737	0.001	7.492	0.011	3.767	0.005	0.559	0.000	9.914	0.027	7.482	0.020	7.198	0.017	0.715	0.001	0.382	0.001	2.9	2.10	1.47	3	U3
1237667442974916615	194.7693	26.9582	61.49	0.027	-19.564	0.005	-17.197	0.229	-20.140	0.007	-20.210	0.016	0.055	0.011	93.008	0.748	6.470	0.038	0.247	0.001	3.201	1.109	999.	0.637	1.461	0.241	0.316	0.023	0.074	0.000	8.0	999.	999.	1	U1
1237667442974916766	194.8195	27.1061	52.30	0.028	-18.335	0.002	-17.470	0.013	-17.674	0.008	-18.329	0.007	0.446	0.003	3.948	0.016	1.166	0.004	0.277	0.000	5.165	0.085	2.928	0.013	0.323	0.004	0.361	0.002	0.199	0.001	4.6	2.23	1.87	6	U2
1237667442974982311	195.0191	27.0325	56.21	0.023	-17.794	0.004	-16.721	0.030	-17.309	0.012	-17.807	0.013	0.360	0.007	6.216	0.045	1.283	0.007	0.317	0.001	3.933	0.159	8.136	0.054	1.111	0.026	0.336	0.004	0.295	0.003	7.3	0.89	0.88	1	A10
1237667442975440947	196.2182	26.9191	91.68	0.023	-18.972	0.002	-17.497	0.019	-18.473	0.005	-18.844	0.007	0.282	0.004	7.263	0.027	2.977	0.009	0.694	0.001	1.787	0.043	8.531	0.025	1.689	0.027	0.702	0.006	0.693	0.003	3.1	1.02	0.96	1	A10
1237667443511328799	193.6383	27.6328	73.30	0.024	-19.656	0.001	-18.063	0.013	-19.388	0.003	-19.669	0.004	0.222	0.002	10.254	0.022	1.366	0.002	0.235	0.000	7.129	0.115	11.011	0.016	2.443	0.029	0.185	0.001	0.239	0.000	6.7	1.60	1.49	1	U2
1237667443511328828	193.6811	27.4554	74.87	0.026	-17.549	0.008	-16.157	0.070	-17.137	0.016	-17.507	0.023	0.280	0.013	4.775	0.058	1.977	0.017	0.838	0.004	1.807	0.176	6.225	0.060	1.275	0.062	0.851	0.019	0.824	0.011	5.6	0.94	0.93	1	U2
1237667443511328857	193.7535	27.4834	70.67	0.023	-18.550	0.003	-16.105	0.070	-18.410	0.005	-18.532	0.009	0.100	0.006	5.416	0.026	1.620	0.006	0.737	0.001	0.455	0.045	5.381	0.014	10.000	0.560	0.100	0.003	0.769	0.003	29.0	2.68	1.67	2	U4
1237667443511394328	193.8712	27.5214	64.02	0.023	-21.139	0.000	-20.404	0.002	-20.134	0.002	-21.030	0.001	0.557	0.001	7.090	0.006	4.638	0.004	0.793	0.000	2.566	0.006	12.235	0.014	3.188	0.007	0.804	0.001	0.770	0.001	7.6	1.48	0.96	1	A11
1237667443511394428	193.8607	27.6040	62.62	0.023	-17.765	0.005	-17.147	0.021	-16.900	0.018	-17.783	0.014	0.549	0.006	4.323	0.033	2.027	0.011	0.464	0.001	2.665	0.073	7.656	0.079	1.414	0.023	0.426	0.003	0.547	0.007	4.1	0.88	0.86	1	S6
1237667443511394444	193.8775	27.5443	63.15	0.023	-19.181	0.002	-18.960	0.007	-18.041	0.011	-19.348	0.006	0.694	0.003	7.745	0.026	2.677	0.007	0.417	0.001	11.915	0.096	7.364	0.043	5.467	0.032	0.567	0.002	0.282	0.002	6.1	1.59	1.38	3	U4
1237667443511459907	193.9846	27.6098	56.37	0.023	-17.977	0.005	-17.768	0.015	-16.431	0.029	-18.046	0.013	0.768	0.005	8.817	0.066	2.133	0.012	0.336	0.001	7.240	0.135	30.181	0.467	1.899	0.021	0.330	0.002	0.187	0.004	21.0	0.91	0.89	5	U4
1237667443511459955	194.0609	27.5063	55.49	0.025	-18.372	0.003	-17.961	0.009	-17.152	0.014	-18.383	0.008	0.672	0.003	4.186	0.019	1.765	0.006	0.488	0.001	3.553	0.042	5.368	0.040	2.118	0.017	0.569	0.002	0.369	0.003	0.4	0.88	0.86	3	U4
1237667443511459972	194.0695	27.4460	57.01	0.021	-19.440	0.001	-18.704	0.006	-18.430	0.006	-19.328	0.004	0.557	0.002	5.203	0.013	3.950	0.008	0.844	0.001	2.192	0.016	8.255	0.027	3.565	0.019	0.923	0.003	0.624	0.003	119.9	1.73	1.25	1	A8
1237667443511525379	194.1424	27.5390	50.76	0.024	-19.930	0.001	-18.749	0.007	-19.245	0.004	-19.777	0.003	0.382	0.002	5.051	0.010	4.892	0.008	0.873	0.001	1.012	0.009	7.190	0.013	1.789	0.012	0.895	0.003	0.848	0.002	19.5	1.31	1.01	1	A10
1237667443511525432	194.2892	27.4664	46.89	0.025	-20.270	0.001	-19.903	0.002	-18.830	0.005	-20.246	0.002	0.724	0.001	3.732	0.005	3.621	0.004	0.913	0.001	2.388	0.006	9.236	0.023	2.865	0.007	0.838	0.001	0.798	0.002	99.0	1.52	1.28	1	A8
1237667443511525482	194.1766	27.5483	48.91	0.025	-17.706	0.004	-17.074	0.022	-17.007	0.016	-17.794	0.014	0.508	0.006	3.866	0.028	1.386	0.007	0.267	0.001	2.664	0.074	6.884	0.061	0.798	0.013	0.230	0.002	0.337	0.004	0.2	1.10	0.97	1	U5
1237667443511525502	194.1991	27.4210	52.33	0.026	-18.791	0.002	-18.284	0.008	-17.931	0.008	-18.874	0.006	0.574	0.003	5.623	0.018	2.391	0.006	0.321	0.000	5.815	0.055	6.315	0.028	5.250	0.035	0.488	0.002	0.232	0.001	1.3	1.23	0.98	3	U4
1237667443511525535	194.2331	27.4624	49.37	0.025	-17.356	0.007	-16.770	0.030	-16.412	0.027	-17.358	0.021	0.574	0.009	4.309	0.047	2.664	0.021	0.554	0.002	2.397	0.095	8.560	0.132	1.801	0.038	0.526	0.006	0.656	0.013	9.4	0.92	0.91	1	S6
1237667443511525555	194.2681	27.5259	45.59	0.028	-18.258	0.003	-15.127	0.127	-18.201	0.004	-18.264	0.008	0.050	0.006	5.193	0.022	1.216	0.004	0.381	0.001	0.735	0.139	5.485	0.012	0.701	0.072	0.853	0.040	0.370	0.001	98.9	1.09	0.98	2	U4
1237667443511590950	194.3994	27.4932	41.45	0.024	-20.368	0.001	-19.654	0.003	-19.547	0.003	-20.355	0.002	0.519	0.001	3.815	0.004	2.499	0.003	0.903	0.000	1.998	0.006	6.455	0.009	1.948	0.006	0.872	0.001	0.936	0.002	2.0	1.23	1.00	1	A11
1237667443511590951	194.4006	27.4848	41.75	0.024	-19.315	0.001	-18.646	0.005	-18.472	0.005	-19.315	0.004	0.534	0.002	3.148	0.007	2.789	0.005	0.573	0.000	1.833	0.011	4.426	0.012	4.822	0.024	0.799	0.002	0.431	0.001	3.1	1.97	1.08	3	U4
1237667443511590952	194.3515	27.4978	43.15	0.024	-21.746	0.000	-21.121	0.001	-20.750	0.002	-21.704	0.001	0.580	0.001	14.953	0.010	3.081	0.002	0.657	0.000	7.187	0.011	30.615	0.028	2.430	0.004	0.783	0.001	0.419	0.000	1.3	1.99	1.12	1	A8
1237667443511591025	194.3577	27.5461	41.05	0.019	-19.783	0.001	-19.339	0.003	-18.510	0.006	-19.754	0.003	0.677	0.001	3.207	0.006	3.402	0.005	0.583	0.000	2.002	0.008	5.415	0.016	3.768	0.012	0.612	0.001	0.526	0.002	3.2	1.38	0.98	3	U4
1237667443511591026	194.3482	27.5499	41.31	0.020	-17.436	0.006	-16.949	0.025	-16.547	0.024	-17.519	0.018	0.584	0.008	3.771	0.035	1.220	0.008	0.488	0.002	2.890	0.092	6.982	0.093	0.878	0.016	0.458	0.004	0.572	0.010	7.3	0.96	0.94	1	U5
1237667443511591044	194.3552	27.4046	46.87	0.016	-19.360	0.001	-18.719	0.005	-18.486	0.006	-19.362	0.004	0.547	0.002	3.521	0.008	1.797	0.003	0.864	0.001	2.574	0.016	5.003	0.014	2.030	0.010	0.870	0.002	0.715	0.003	126.3	1.91	1.76	1	U2
1237667443511591123	194.2948	27.4049	49.14	0.021	-19.772	0.001	-17.773	0.017	-19.269	0.003	-19.513	0.004	0.195	0.003	8.283	0.021	4.183	0.009	0.812	0.001	0.719	0.016	7.124	0.012	1.959	0.031	0.913	0.007	0.786	0.002	17.9	2.06	1.16	1	A8
1237667443511591179	194.3775	27.5430	40.34	0.026	-17.546	0.005	-16.842	0.024	-16.723	0.018	-17.537	0.015	0.520	0.007	1.837	0.015	2.295	0.014	0.753	0.002	1.079	0.034	2.947	0.030	1.660	0.030	0.593	0.005	0.940	0.012	9.7	0.92	0.89	1	A11
1237667443511591211	194.4301	27.5776	36.86	0.024	-18.399	0.006	-18.004	0.019	-16.719	0.035	-18.294	0.017	0.760	0.007	3.296	0.031	5.474	0.036	0.839	0.003	2.380	0.058	3.562	0.067	6.389	0.089	0.719	0.005	0.792	0.018	82.3	0.98	0.94	5	U4
1237667443511591229	194.4406	27.4293	42.71	0.028	-18.348	0.002	-17.932	0.009	-17.286	0.013	-18.409	0.008	0.638	0.003	6.213	0.026	1.439	0.005	0.220	0.000	7.375	0.085	5.090	0.034	1.513	0.012	0.288	0.001	0.148	0.001	0.1	1.25	1.12	4	U4
1237667443511656452	194.4765	27.4906	38.69	0.017	-19.439	0.002	-19.818	0.006	999.	0.026	-19.818	0.006	1.000	0.000	13.218	0.054	2.626	0.008	0.641	0.001	23.799	0.164	0.312	0.004	4.898	0.024	0.643	0.002	0.050	0.001	121.6	3.01	3.17	5	U1
1237667443511656567	194.5065	27.4897	37.68	0.025	-20.424	0.003	-18.253	0.033	-19.626	0.006	-19.896	0.009	0.213	0.005	19.191	0.093	4.994	0.018	0.598	0.001	1.528	0.068	10.647	0.035	1.860	0.049	0.652	0.009	0.590	0.003	4.7	1.60	1.47	1	A8
1237667443511656590	194.5031	27.4540	39.45	0.026	-17.895	0.003	-17.606	0.012	-16.582	0.019	-17.963	0.010	0.714	0.004	2.404	0.014	1.572	0.007	0.634	0.001	1.961	0.028	5.305	0.055	1.178	0.011	0.584	0.003	0.842	0.011	33.8	0.96	0.89	1	A11
1237667443511656599	194.5284	27.5769	33.03	0.025	-18.239	0.007	-15.815	0.163	-18.062	0.010	-18.191	0.020	0.104	0.014	5.542	0.058	1.563	0.012	0.856	0.003	2.231	0.535	5.575	0.033	1.720	0.194	0.262	0.013	0.898	0.007	59.7	1.15	1.01	1	A9
1237667443511656604	194.5253	27.4189	40.43	0.019	-18.321	0.003	-16.290	0.046	-18.102	0.005	-18.289	0.008	0.152	0.005	5.056	0.024	1.613	0.006	0.563	0.001	1.912	0.121	5.294	0.015	3.012	0.111	0.384	0.007	0.593	0.002	0.5	0.99	0.87	1	A11
1237667443511656611	194.5404	27.5494	33.80	0.023	-18.037	0.004	-17.023	0.023	-17.505	0.010	-18.043	0.011	0.383	0.006	2.752	0.017	1.490	0.007	0.761	0.002	1.994	0.061	3.187	0.018	1.404	0.026	0.520	0.005	0.954	0.007	29.9	0.99	0.93	1	A11
1237667443511656621	194.5486	27.5425	33.82	0.024	-16.742	0.013	-15.923	0.074	-16.083	0.037	-16.758	0.040	0.454	0.019	4.581	0.091	1.584	0.021	0.596	0.004	2.936	0.299	6.549	0.145	1.161	0.055	0.513	0.011	0.780	0.022	7.1	0.92	0.92	1	S6
1237667443511656658	194.5855	27.4294	38.13	0.025	-17.775	0.004	-17.078	0.018	-16.987	0.014	-17.786	0.012	0.514	0.005	3.746	0.024	1.680	0.008	0.463	0.001	6.403	0.150	2.114	0.017	0.756	0.011	0.470	0.003	0.456	0.005	4.2	1.00	0.97	4	U2
1237667443511656680	194.6184	27.5594	30.70	0.025	-19.020	0.002	-17.734	0.020	-18.774	0.005	-19.127	0.007	0.271	0.004	4.404	0.017	1.149	0.003	0.191	0.000	5.053	0.130	4.452	0.013	2.198	0.036	0.591	0.005	0.153	0.001	3.4	1.71	1.42	2	U2
1237667443511722010	194.6336	27.4563	35.42	0.023	-19.397	0.001	-18.867	0.005	-18.211	0.007	-19.341	0.004	0.641	0.002	4.611	0.011	3.464	0.007	0.535	0.001	2.695	0.016	7.088	0.027	3.197	0.015	0.486	0.001	0.620	0.003	9.1	1.38	1.18	3	U4
1237667443511722013	194.6576	27.4640	34.40	0.021	-18.648	0.003	-18.534	0.029	-19.607	0.007	-19.951	0.010	0.264	0.005	7.439	0.039	0.930	0.004	0.258	0.001	7.064	0.277	999.	0.626	0.773	0.018	0.243	0.003	0.158	0.001	141.9	3.85	3.33	1	U1
1237667443511722195	194.6600	27.5441	30.19	0.020	-19.037	0.002	-18.733	0.006	-17.879	0.010	-19.141	0.005	0.681	0.002	3.233	0.010	2.301	0.005	0.621	0.001	4.221	0.030	3.174	0.016	4.025	0.021	0.681	0.002	0.465	0.003	151.0	1.27	1.10	5	U4
1237667443511787541	194.8071	27.4026	34.97	0.019	-20.222	0.001	-19.195	0.004	-19.408	0.003	-20.059	0.003	0.445	0.001	6.041	0.009	6.512	0.008	0.689	0.000	1.135	0.006	9.750	0.016	1.902	0.008	0.712	0.002	0.702	0.001	3.5	2.01	1.24	1	A8
1237667443511787618	194.8269	27.5135	28.26	0.020	-18.226	0.004	-15.713	0.088	-17.922	0.006	-18.056	0.011	0.108	0.008	10.606	0.066	2.378	0.011	0.364	0.001	1.022	0.128	9.965	0.035	1.247	0.083	0.663	0.021	0.328	0.002	17.5	1.25	0.95	1	A10
1237667443511787630	194.8525	27.5173	27.71	0.020	-17.487	0.005	-17.319	0.015	-15.451	0.038	-17.498	0.014	0.844	0.005	2.723	0.023	1.746	0.011	0.784	0.003	2.686	0.052	3.132	0.063	1.875	0.021	0.744	0.004	0.795	0.020	49.0	0.97	0.97	5	S6
1237667443511787686	194.8346	27.4352	32.73	0.026	-16.988	0.010	-16.157	0.055	-16.140	0.034	-16.901	0.033	0.496	0.015	4.651	0.076	2.685	0.030	0.898	0.006	2.146	0.161	7.500	0.150	1.958	0.071	0.941	0.016	0.806	0.021	7.1	0.93	0.93	1	S6
1237667443511853161	195.0796	27.5537	25.58	0.020	-19.636	0.001	-18.894	0.006	-18.756	0.005	-19.580	0.004	0.526	0.002	4.613	0.010	2.870	0.005	0.828	0.001	2.488	0.017	6.422	0.018	3.545	0.019	0.947	0.003	0.646	0.002	75.0	1.59	1.11	1	A8
1237667443511853185	195.1049	27.5523	26.01	0.024	-18.094	0.004	-17.036	0.026	-17.683	0.010	-18.159	0.011	0.348	0.006	4.115	0.025	1.363	0.006	0.516	0.001	5.023	0.172	4.132	0.023	3.098	0.063	0.685	0.007	0.469	0.003	6.3	0.95	0.93	3	U4
1237667443511853192	195.1119	27.5156	28.23	0.026	-19.304	0.001	-18.615	0.006	-18.383	0.006	-19.258	0.004	0.547	0.002	3.933	0.010	2.882	0.006	0.789	0.001	2.370	0.017	5.020	0.016	3.698	0.020	0.769	0.002	0.807	0.003	2.9	1.39	1.08	3	U2
1237667443511918698	195.2080	27.4058	36.10	0.022	-20.478	0.001	-19.248	0.005	-19.794	0.003	-20.308	0.003	0.371	0.001	14.965	0.023	3.370	0.004	0.659	0.000	5.737	0.036	14.603	0.020	5.181	0.027	0.772	0.002	0.517	0.001	40.0	3.08	1.83	1	U3
1237667443511918768	195.2758	27.3978	37.96	0.027	-18.770	0.003	-18.244	0.009	-17.359	0.015	-18.642	0.008	0.687	0.004	6.657	0.030	4.401	0.015	0.777	0.001	4.160	0.049	6.953	0.055	5.011	0.039	0.799	0.003	0.725	0.007	0.3	0.97	0.89	3	U4
1237667443511984267	195.4499	27.3548	44.88	0.020	-17.586	0.005	-15.114	0.130	-17.418	0.008	-17.541	0.015	0.099	0.011	6.380	0.053	1.585	0.009	0.377	0.001	1.096	0.207	6.996	0.032	0.580	0.054	0.827	0.035	0.346	0.002	2.2	1.00	0.92	1	S7
1237667443512115311	195.6466	27.4394	48.08	0.018	-19.048	0.002	-18.242	0.010	-18.074	0.009	-18.914	0.007	0.532	0.003	11.538	0.045	3.213	0.010	0.537	0.001	4.976	0.064	17.182	0.085	2.533	0.022	0.605	0.003	0.394	0.003	10.1	1.04	0.98	1	U5
1237667443512115420	195.8070	27.3691	57.33	0.021	-19.050	0.002	-19.011	0.004	-15.262	0.018	-19.045	0.004	0.968	0.001	6.595	0.020	2.179	0.005	0.397	0.000	6.666	0.034	0.312	0.003	1.775	0.007	0.395	0.001	0.771	0.008	4.7	0.99	0.92	4	U4
1237667443512377471	196.4382	27.3154	87.49	0.021	-17.616	0.006	-17.361	0.021	-16.057	0.037	-17.646	0.018	0.763	0.007	6.866	0.069	1.848	0.013	0.323	0.001	5.714	0.150	12.003	0.244	1.659	0.025	0.304	0.002	0.521	0.013	4.3	0.94	0.94	5	S6
1237667444048134276	193.5698	28.0766	74.25	0.023	-18.752	0.002	-17.975	0.009	-18.137	0.006	-18.812	0.005	0.456	0.003	5.754	0.018	1.125	0.003	0.204	0.000	5.433	0.063	6.222	0.021	0.703	0.006	0.100	0.000	0.348	0.002	0.2	1.90	1.19	1	A8
1237667444048199866	193.6744	28.0460	68.59	0.026	-18.213	0.006	-16.863	0.048	-17.743	0.013	-18.142	0.017	0.300	0.010	7.949	0.073	2.743	0.018	0.764	0.003	2.290	0.150	10.742	0.081	1.160	0.041	0.749	0.013	0.788	0.008	2.1	0.95	0.93	1	A11
1237667444048265289	193.9542	27.9059	53.78	0.023	-19.556	0.001	-18.511	0.007	-18.729	0.005	-19.378	0.004	0.444	0.002	5.223	0.013	5.645	0.011	0.750	0.001	1.159	0.010	7.229	0.019	2.725	0.018	0.643	0.002	0.806	0.003	27.6	1.72	1.14	1	A8
1237667444048265307	193.8296	27.9251	60.30	0.022	-17.230	0.008	-16.334	0.052	-16.646	0.024	-17.254	0.026	0.420	0.013	4.195	0.056	1.994	0.018	0.790	0.004	2.079	0.146	7.333	0.102	1.101	0.039	0.765	0.013	0.827	0.015	10.7	0.90	0.89	1	S6
1237667444048265310	193.8333	27.8667	60.37	0.023	-19.448	0.001	-16.238	0.076	-19.374	0.002	-19.432	0.005	0.047	0.003	7.263	0.019	1.380	0.003	0.756	0.001	0.771	0.085	7.406	0.009	1.551	0.104	0.807	0.026	0.754	0.001	12.2	1.15	0.92	1	S7
1237667444048265337	193.8674	27.9497	58.25	0.021	-17.774	0.006	-17.223	0.027	-16.802	0.026	-17.785	0.019	0.588	0.008	4.600	0.047	2.497	0.018	0.989	0.004	5.084	0.181	4.372	0.065	4.634	0.091	0.976	0.010	0.961	0.018	105.2	0.90	0.88	3	S6
1237667444048265399	193.9894	27.9049	51.92	0.022	-18.586	0.003	-17.834	0.014	-17.818	0.011	-18.579	0.009	0.497	0.004	5.538	0.026	1.863	0.007	0.554	0.001	3.763	0.066	7.180	0.041	1.536	0.017	0.422	0.003	0.721	0.005	25.7	1.13	1.02	1	A11
1237667444048330789	194.0413	27.8443	49.61	0.025	-20.122	0.001	-19.142	0.005	-19.123	0.005	-19.885	0.004	0.498	0.002	11.555	0.023	5.373	0.009	0.634	0.001	3.215	0.021	13.102	0.031	3.336	0.017	0.539	0.002	0.670	0.002	33.5	2.24	1.69	1	U3
1237667444048330864	194.1242	27.9400	44.66	0.022	-20.332	0.001	-19.695	0.004	-18.712	0.007	-20.064	0.003	0.707	0.002	10.271	0.020	8.124	0.013	0.950	0.001	3.459	0.015	11.749	0.041	6.188	0.022	0.880	0.002	0.819	0.004	84.7	1.06	0.88	3	U4
1237667444048330974	194.0065	28.0384	51.02	0.020	-19.429	0.002	-16.714	0.054	-19.039	0.004	-19.160	0.007	0.099	0.004	14.370	0.054	2.715	0.008	0.796	0.001	1.323	0.101	11.028	0.023	1.868	0.084	0.782	0.017	0.792	0.002	2.2	1.21	1.00	1	S7
1237667444048330975	194.0114	28.0480	50.81	0.025	-17.958	0.004	-16.980	0.027	-17.331	0.013	-17.923	0.014	0.412	0.007	4.247	0.031	1.900	0.010	0.803	0.002	2.607	0.091	4.972	0.037	1.780	0.036	0.625	0.006	0.998	0.010	106.8	0.94	0.91	1	A11
1237667444048331015	193.9990	27.9551	51.27	0.027	-18.660	0.002	-17.555	0.016	-18.164	0.007	-18.654	0.007	0.356	0.004	4.634	0.019	1.864	0.006	0.506	0.001	2.590	0.054	5.533	0.020	3.752	0.051	0.788	0.006	0.410	0.002	24.9	1.14	0.95	1	U5
1237667444048396291	194.1786	28.0205	41.85	0.021	-20.725	0.001	-19.655	0.004	-19.792	0.003	-20.479	0.003	0.463	0.001	10.148	0.015	6.690	0.009	0.945	0.001	1.868	0.009	13.313	0.022	2.646	0.011	0.886	0.002	0.928	0.002	76.0	1.74	1.34	1	A8
1237667444048396324	194.2214	27.9295	39.55	0.020	-19.238	0.001	-18.980	0.004	-17.896	0.008	-19.321	0.004	0.726	0.002	1.914	0.004	3.128	0.006	0.453	0.000	1.852	0.009	2.532	0.011	5.425	0.021	0.650	0.001	0.233	0.001	0.0	1.29	0.95	3	U4
1237667444048461836	194.3406	27.8804	33.58	0.025	-19.117	0.002	-18.320	0.008	-18.321	0.006	-19.073	0.005	0.493	0.002	3.233	0.009	2.949	0.007	0.750	0.001	1.690	0.017	4.740	0.016	3.695	0.026	0.562	0.002	0.682	0.003	49.1	1.48	1.07	1	U5
1237667444048461861	194.4503	27.8831	27.82	0.020	-20.231	0.001	-19.529	0.005	-18.955	0.008	-20.032	0.004	0.623	0.002	7.769	0.020	4.954	0.010	0.725	0.001	3.208	0.021	9.327	0.036	4.369	0.022	0.773	0.002	0.600	0.003	15.1	1.30	1.04	1	A11
1237667444048461862	194.4610	27.8795	27.31	0.023	-19.222	0.003	-19.145	0.007	-17.077	0.022	-19.296	0.007	0.867	0.002	4.565	0.021	3.164	0.011	0.735	0.001	4.929	0.044	4.587	0.051	3.967	0.024	0.897	0.003	0.323	0.004	10.1	1.11	1.04	5	U4
1237667444048461897	194.4471	27.8333	28.69	0.020	-19.589	0.001	-18.830	0.007	-18.757	0.006	-19.547	0.004	0.511	0.002	4.000	0.010	3.120	0.006	0.334	0.000	1.374	0.011	7.912	0.025	2.345	0.014	0.703	0.002	0.147	0.001	7.1	4.31	1.23	1	A8
1237667444048527371	194.5146	27.8150	25.65	0.024	-19.687	0.002	-19.637	0.005	-18.128	0.012	-19.879	0.005	0.796	0.002	3.756	0.011	3.548	0.008	0.519	0.001	5.636	0.034	3.470	0.022	6.232	0.028	0.770	0.002	0.239	0.002	1.6	1.58	1.09	3	U4
1237667444048527399	194.5910	27.9678	19.89	0.020	-20.360	0.001	-20.438	0.004	-19.062	0.009	-20.708	0.003	0.776	0.002	4.959	0.011	3.449	0.006	0.839	0.001	15.815	0.069	3.988	0.018	9.025	0.032	0.940	0.002	0.639	0.004	109.2	1.52	1.17	3	U4
1237667444048527492	194.5119	27.9784	24.08	0.022	-17.490	0.009	-17.171	0.036	-16.485	0.041	-17.634	0.028	0.646	0.012	3.435	0.049	1.685	0.017	0.433	0.002	5.725	0.273	2.415	0.056	2.198	0.054	0.556	0.007	0.351	0.010	0.3	0.94	0.92	4	U4
1237667444048527503	194.5071	27.8536	25.29	0.019	-18.360	0.005	-17.417	0.029	-17.634	0.016	-18.283	0.016	0.443	0.008	3.904	0.033	3.161	0.019	0.759	0.002	1.567	0.061	5.964	0.055	1.817	0.039	0.640	0.007	0.812	0.010	51.3	1.00	0.95	1	A9
1237667444048527520	194.5476	27.9400	22.25	0.028	-18.339	0.005	-17.093	0.039	-17.805	0.013	-18.259	0.016	0.334	0.009	2.578	0.022	2.859	0.018	0.990	0.003	0.789	0.042	3.579	0.027	1.484	0.043	0.987	0.014	0.986	0.010	44.9	0.94	0.92	1	A11
1237667444048527574	194.5916	27.8923	20.37	0.024	-18.281	0.006	-17.909	0.023	-17.360	0.025	-18.422	0.017	0.617	0.007	5.409	0.049	2.542	0.017	0.463	0.002	9.629	0.283	4.885	0.067	6.381	0.106	0.568	0.005	0.390	0.007	2.8	1.01	0.95	3	U4
1237667444048527610	194.6407	27.8368	18.97	0.015	-17.375	0.011	-15.834	0.112	-16.907	0.022	-17.250	0.034	0.262	0.020	3.743	0.065	3.089	0.036	0.534	0.004	0.831	0.132	4.794	0.064	0.911	0.066	0.589	0.019	0.500	0.009	0.8	0.95	0.93	1	A9
1237667444048527614	194.6623	27.9539	16.13	0.020	-18.082	0.006	-17.860	0.027	-17.481	0.025	-18.439	0.019	0.579	0.008	4.835	0.048	2.033	0.014	0.414	0.002	24.641	0.859	4.486	0.063	10.000	0.193	0.628	0.006	0.353	0.006	2.5	1.04	0.97	3	U4
1237667444048527619	194.6531	27.8495	18.06	0.021	-17.322	0.011	-16.510	0.059	-16.548	0.034	-17.282	0.034	0.483	0.016	2.221	0.038	1.803	0.021	0.973	0.006	1.599	0.127	2.652	0.053	2.238	0.086	0.964	0.017	0.964	0.025	140.7	0.94	0.93	3	S6
1237667444048592910	194.7030	27.8104	16.86	0.020	-20.419	0.001	-19.830	0.004	-19.391	0.005	-20.385	0.003	0.594	0.001	4.909	0.008	3.070	0.004	0.581	0.000	2.290	0.010	11.705	0.029	2.191	0.008	0.745	0.002	0.329	0.001	2.3	2.18	1.20	1	A8
1237667444048592912	194.7211	27.8134	15.97	0.018	-18.810	0.003	-18.543	0.011	-17.288	0.021	-18.840	0.010	0.755	0.004	5.078	0.029	2.436	0.010	0.472	0.001	4.982	0.068	5.606	0.063	3.198	0.028	0.556	0.003	0.311	0.004	6.5	1.07	1.02	5	U4
1237667444048592938	194.7302	27.9647	12.51	0.019	-19.088	0.002	-18.778	0.009	-18.056	0.013	-19.229	0.008	0.654	0.003	1.913	0.008	2.770	0.009	0.673	0.001	2.605	0.030	2.080	0.014	6.964	0.054	0.888	0.004	0.523	0.005	176.1	1.09	0.97	3	U4
1237667444048592948	194.7331	27.8334	14.77	0.025	-41.672	0.381	-29.780	0.622	999.	0.699	-29.780	0.622	1.000	0.000	0.410	0.024	5.181	0.186	0.202	0.004	0.529	0.084	999.	31.092	4.822	0.294	0.202	0.005	0.050	0.012	109.9	0.91	0.91	5	U1
1237667444048592965	194.7277	27.7956	16.35	0.022	-18.200	0.006	-16.941	0.051	-17.781	0.014	-18.193	0.019	0.308	0.010	3.987	0.039	1.976	0.014	0.710	0.003	1.986	0.137	4.661	0.038	1.273	0.046	0.461	0.008	0.970	0.011	113.5	1.10	1.00	1	A11
1237667444048592990	194.7751	27.9967	10.27	0.026	-20.297	0.001	-19.840	0.005	-18.865	0.009	-20.211	0.004	0.705	0.002	7.815	0.020	3.981	0.008	0.748	0.001	5.064	0.030	10.132	0.047	4.542	0.021	0.957	0.002	0.369	0.002	43.2	1.64	1.15	5	U4
1237667444048593040	194.8135	27.9707	8.09	0.016	-20.156	0.001	-20.041	0.004	-18.455	0.011	-20.268	0.004	0.807	0.002	4.005	0.010	3.677	0.007	0.697	0.001	5.194	0.025	3.686	0.020	5.919	0.022	0.789	0.002	0.522	0.003	5.9	1.25	1.11	5	U4
1237667444048593084	194.7831	27.8550	11.85	0.022	-20.015	0.001	-18.473	0.012	-19.485	0.004	-19.845	0.004	0.276	0.002	5.074	0.013	4.256	0.009	0.883	0.001	0.857	0.013	5.588	0.011	1.160	0.013	0.815	0.005	0.941	0.002	25.3	2.09	1.25	1	A8
1237667444048593146	194.8341	27.8860	8.56	0.022	-19.242	0.002	-18.607	0.011	-18.339	0.011	-19.233	0.008	0.555	0.003	5.075	0.021	2.098	0.007	0.520	0.001	3.398	0.046	6.871	0.039	1.810	0.016	0.436	0.002	0.708	0.005	13.8	1.06	0.94	1	A11
1237667444048593192	194.6697	27.8269	17.86	0.021	-17.925	0.006	-17.775	0.019	-15.814	0.047	-17.940	0.018	0.855	0.006	4.499	0.047	1.966	0.015	0.445	0.002	4.503	0.111	4.990	0.128	2.166	0.030	0.458	0.003	0.289	0.009	18.7	0.95	0.95	5	S6
1237667444048593228	194.7115	27.9956	13.60	0.022	-17.181	0.015	-16.737	0.057	-15.849	0.069	-17.134	0.045	0.687	0.018	3.351	0.075	2.392	0.035	0.895	0.008	2.960	0.225	3.625	0.145	3.047	0.108	0.967	0.016	0.762	0.038	15.8	0.95	0.95	3	S6
1237667444048593262	194.7359	27.8220	15.04	0.029	-17.841	0.007	-16.239	0.089	-17.618	0.013	-17.887	0.022	0.211	0.014	2.959	0.034	0.723	0.006	0.722	0.003	2.838	0.355	3.166	0.025	0.173	0.011	0.640	0.018	0.761	0.008	4.2	1.06	1.03	2	U4
1237667444048593271	194.7503	27.9675	11.44	0.028	-18.832	0.004	-18.060	0.017	-17.844	0.015	-18.710	0.012	0.542	0.005	3.956	0.025	3.532	0.017	0.716	0.002	1.853	0.041	5.008	0.042	3.100	0.042	0.661	0.005	0.808	0.009	3.6	0.95	0.89	1	A11
1237667444048593276	194.7478	27.9345	11.75	0.019	-17.703	0.010	-17.014	0.048	-16.740	0.038	-17.639	0.032	0.555	0.014	4.377	0.070	2.171	0.024	0.767	0.005	2.845	0.183	6.383	0.139	1.949	0.062	0.698	0.011	0.693	0.019	45.8	0.99	0.98	1	S6
1237667444048593305	194.7673	27.9591	10.56	0.023	-18.434	0.004	-17.939	0.015	-17.236	0.020	-18.396	0.012	0.650	0.005	2.193	0.015	3.229	0.016	0.579	0.002	1.397	0.027	3.178	0.034	2.865	0.034	0.461	0.003	0.923	0.013	8.3	1.03	0.93	5	U4
1237667444048593307	194.7693	27.9110	10.99	0.021	-19.203	0.002	-18.833	0.008	-17.928	0.014	-19.225	0.007	0.691	0.003	4.680	0.019	3.795	0.012	0.449	0.001	4.246	0.043	5.268	0.037	6.372	0.045	0.619	0.002	0.284	0.003	1.2	1.29	1.02	3	U4
1237667444048593321	194.7878	27.8976	10.36	0.026	-17.567	0.012	-16.560	0.068	-16.721	0.035	-17.396	0.037	0.454	0.017	4.104	0.075	3.146	0.039	0.869	0.006	2.154	0.201	3.900	0.080	4.240	0.186	0.842	0.017	0.888	0.024	8.0	0.94	0.92	3	U4
1237667444048593330	194.7902	27.8674	11.12	0.023	-18.096	0.005	-18.059	0.013	-14.760	0.045	-18.110	0.012	0.953	0.002	1.274	0.010	2.896	0.017	0.780	0.002	1.181	0.019	4.064	0.095	2.873	0.028	0.831	0.004	0.172	0.005	11.6	0.96	0.95	5	S6
1237667444048593359	194.8392	27.9736	6.74	0.020	-18.214	0.005	-18.067	0.014	-15.937	0.037	-18.210	0.013	0.873	0.004	3.804	0.030	1.711	0.010	0.444	0.001	4.501	0.076	0.925	0.018	1.312	0.013	0.391	0.002	0.943	0.023	6.2	1.12	1.05	5	U4
1237667444048593360	194.8322	27.9735	7.11	0.024	-17.380	0.012	-16.477	0.069	-16.602	0.036	-17.294	0.038	0.462	0.018	5.065	0.096	2.245	0.028	0.573	0.004	2.783	0.264	6.832	0.147	1.952	0.087	0.531	0.011	0.533	0.015	26.5	1.08	1.07	1	S6
1237667444048658449	194.8443	27.8969	7.75	0.017	-19.190	0.002	-18.180	0.013	-18.527	0.007	-19.120	0.007	0.414	0.003	2.378	0.009	3.284	0.009	0.876	0.001	0.847	0.013	4.156	0.016	1.834	0.020	0.773	0.004	0.668	0.003	77.9	1.63	1.08	1	A9
1237667444048658521	194.8922	27.9468	4.13	0.024	-20.115	0.001	-20.085	0.003	-18.043	0.011	-20.239	0.003	0.864	0.001	3.514	0.008	3.502	0.007	0.865	0.001	5.340	0.022	2.542	0.014	4.800	0.016	0.725	0.001	0.574	0.004	77.8	1.57	1.33	5	U3
1237667444048658522	194.8748	27.9564	4.89	0.023	-20.426	0.001	-18.742	0.012	-19.818	0.003	-20.161	0.004	0.264	0.002	8.189	0.019	4.605	0.009	0.678	0.001	0.966	0.015	8.153	0.014	1.562	0.017	0.861	0.005	0.580	0.001	17.5	2.21	1.31	1	A8
1237667444048658523	194.8866	27.9836	4.32	0.019	-20.353	0.001	-18.602	0.013	-19.859	0.003	-20.155	0.004	0.233	0.002	6.994	0.016	3.618	0.007	0.778	0.001	1.025	0.017	7.145	0.012	2.041	0.025	0.873	0.006	0.711	0.002	36.3	1.96	0.97	1	A11
1237667444048658525	194.9449	27.9739	1.18	0.031	-20.075	0.002	-18.651	0.012	-19.398	0.005	-19.840	0.005	0.328	0.003	7.777	0.023	4.193	0.010	0.780	0.001	1.742	0.027	8.053	0.020	2.796	0.030	0.629	0.004	0.666	0.002	51.6	2.58	1.48	1	U3
1237667444048658526	194.8562	27.9732	5.84	0.020	-19.232	0.003	-18.897	0.009	-17.617	0.019	-19.188	0.008	0.759	0.004	3.729	0.018	3.460	0.013	0.634	0.001	2.615	0.030	6.444	0.063	3.508	0.027	0.716	0.003	0.370	0.004	5.5	1.10	1.03	3	U4
1237667444048658528	194.9152	27.9539	2.83	0.027	-18.863	0.003	-17.388	0.026	-18.389	0.007	-18.753	0.009	0.277	0.005	3.186	0.016	3.392	0.013	0.419	0.001	0.561	0.020	4.253	0.017	1.251	0.027	0.657	0.007	0.366	0.002	0.3	1.64	1.21	1	A8
1237667444048658529	194.8555	27.9679	5.87	0.026	-19.166	0.004	-17.991	0.022	-18.405	0.011	-18.970	0.011	0.398	0.005	5.508	0.033	4.418	0.020	0.676	0.002	1.185	0.035	8.051	0.048	1.923	0.034	0.798	0.007	0.501	0.004	19.2	1.14	1.00	1	A11
1237667444048658530	194.9178	27.9682	2.57	0.025	-18.587	0.004	-17.394	0.028	-17.941	0.011	-18.454	0.013	0.369	0.007	3.385	0.023	3.434	0.017	0.605	0.002	0.868	0.032	4.403	0.028	3.339	0.072	0.796	0.009	0.496	0.004	0.0	1.70	1.47	1	U3
1237667444048658531	194.9342	27.9584	1.80	0.023	-18.979	0.003	-18.336	0.015	-18.332	0.011	-19.086	0.009	0.494	0.004	4.502	0.022	2.294	0.009	0.449	0.001	7.152	0.134	4.468	0.027	7.685	0.091	0.535	0.003	0.409	0.003	0.1	1.19	0.97	3	U4
1237667444048658532	194.8988	27.9593	3.61	0.024	-21.611	0.001	-20.465	0.004	-21.215	0.002	-21.656	0.002	0.328	0.001	11.195	0.012	1.871	0.002	0.938	0.000	4.700	0.023	17.768	0.017	0.982	0.004	0.937	0.002	0.921	0.001	21.6	1.63	1.25	1	A8
1237667444048658535	194.9097	27.9872	3.21	0.023	-19.078	0.004	-17.299	0.043	-18.552	0.008	-18.849	0.012	0.232	0.007	8.317	0.055	3.196	0.016	0.656	0.002	1.629	0.096	7.691	0.036	2.051	0.068	0.643	0.010	0.659	0.004	4.0	1.09	1.01	1	A11
1237667444048658536	194.8556	27.9345	6.20	0.025	-18.037	0.010	-18.003	0.027	-14.421	0.087	-18.043	0.026	0.963	0.003	4.482	0.070	4.492	0.048	0.888	0.005	4.707	0.162	0.791	0.038	4.055	0.073	0.929	0.008	0.347	0.020	25.9	0.96	0.95	5	S6
1237667444048658609	194.8725	27.8502	8.65	0.023	-19.964	0.001	-19.727	0.004	-18.209	0.010	-19.967	0.004	0.797	0.002	4.244	0.010	4.288	0.008	0.427	0.000	3.468	0.016	5.892	0.030	5.380	0.020	0.543	0.001	0.221	0.001	2.6	1.58	1.18	3	U4
1237667444048658616	194.8784	27.8842	6.85	0.016	-20.325	0.001	-20.325	0.003	-17.916	0.011	-20.437	0.003	0.899	0.001	4.211	0.009	4.766	0.008	0.768	0.001	6.416	0.022	1.162	0.006	4.996	0.014	0.705	0.001	0.630	0.004	61.5	1.69	1.39	5	U3
1237667444048658635	194.9080	27.9073	4.78	0.027	-19.837	0.002	-19.618	0.005	-17.980	0.012	-19.835	0.004	0.814	0.002	3.464	0.010	3.285	0.007	0.764	0.001	2.892	0.016	5.207	0.032	3.765	0.016	0.866	0.002	0.463	0.003	12.9	1.11	0.98	5	U4
1237667444048658653	194.9263	27.9247	3.35	0.023	-19.202	0.002	-18.797	0.008	-17.939	0.013	-19.203	0.007	0.682	0.003	1.875	0.008	5.073	0.016	0.855	0.001	1.406	0.014	2.303	0.016	10.000	0.071	0.837	0.003	0.831	0.007	29.2	1.37	1.00	3	U4
1237667444048658654	194.9350	27.9125	3.72	0.022	-20.162	0.001	-19.625	0.005	-19.045	0.007	-20.126	0.004	0.625	0.002	4.819	0.011	2.685	0.005	0.678	0.001	3.332	0.018	6.355	0.021	3.202	0.014	0.738	0.002	0.586	0.002	0.1	1.20	0.93	3	U4
1237667444048658683	194.9422	27.8572	6.77	0.027	-19.628	0.002	-19.136	0.007	-18.303	0.011	-19.550	0.006	0.677	0.003	4.698	0.015	3.821	0.010	0.537	0.001	2.460	0.020	9.137	0.050	3.461	0.020	0.686	0.002	0.279	0.002	1.0	1.55	1.09	1	A8
1237667444048658757	194.8638	27.7851	12.25	0.022	-17.714	0.009	-17.339	0.047	-17.437	0.027	-18.142	0.027	0.469	0.012	4.704	0.064	1.340	0.013	0.307	0.002	64.088	4.064	4.580	0.071	9.764	0.313	0.359	0.006	0.285	0.006	18.2	1.00	0.98	1	A9
1237667444048658763	194.8829	27.8613	7.78	0.016	-17.242	0.012	-17.008	0.041	-15.766	0.065	-17.308	0.035	0.752	0.013	2.094	0.038	1.886	0.023	0.915	0.006	2.852	0.154	1.500	0.055	2.508	0.066	0.877	0.011	0.894	0.041	48.4	0.92	0.92	5	S6
1237667444048658766	194.8777	27.7914	11.59	0.026	-18.900	0.003	-18.467	0.012	-17.621	0.018	-18.877	0.010	0.679	0.004	3.070	0.017	3.931	0.016	0.923	0.002	2.597	0.038	3.233	0.030	6.321	0.060	0.972	0.005	0.853	0.010	12.3	1.05	0.95	3	U4
1237667444048658774	194.8970	27.8636	7.26	0.021	-18.041	0.006	-16.914	0.045	-17.629	0.014	-18.082	0.018	0.333	0.010	2.443	0.023	1.687	0.011	0.849	0.003	6.324	0.384	1.660	0.014	0.321	0.010	0.844	0.013	0.850	0.009	3.9	1.02	0.95	4	U4
1237667444048658776	194.9040	27.8258	9.15	0.021	-18.216	0.005	-17.599	0.022	-17.269	0.020	-18.199	0.015	0.568	0.007	1.847	0.015	3.293	0.020	0.725	0.002	0.945	0.027	3.649	0.042	1.788	0.030	0.621	0.005	0.988	0.014	35.4	1.05	0.99	1	A10
1237667444048658793	194.9145	27.8546	7.34	0.031	-18.197	0.013	-15.783	0.188	-13.399	0.208	-15.897	0.171	0.896	0.009	9.237	0.187	2.011	0.027	0.354	0.003	9.811	0.495	0.943	0.051	1.737	0.043	0.353	0.004	0.050	0.003	141.4	0.95	0.94	5	U1
1237667444048658805	194.9342	27.8677	6.26	0.021	-18.187	0.006	-17.058	0.043	-17.686	0.015	-18.170	0.018	0.351	0.010	4.133	0.039	1.920	0.013	0.673	0.002	2.018	0.116	5.649	0.049	1.254	0.039	0.570	0.008	0.731	0.008	25.2	0.96	0.93	1	A11
1237667444048658808	194.9362	27.8898	4.96	0.023	-17.263	0.013	-16.879	0.049	-15.989	0.061	-17.275	0.039	0.687	0.015	2.981	0.059	2.377	0.031	0.714	0.005	2.137	0.139	6.876	0.241	1.904	0.060	0.657	0.010	0.781	0.034	88.5	0.97	0.97	1	S6
1237667444048658843	194.9625	27.8330	8.11	0.026	-18.167	0.005	-18.632	0.019	-17.653	0.029	-19.002	0.016	0.705	0.007	4.836	0.042	1.632	0.010	0.373	0.001	92.964	2.254	4.295	0.068	9.493	0.133	0.523	0.004	0.330	0.007	12.1	1.00	0.95	3	U4
1237667444048658858	194.9860	27.9300	2.51	0.026	-19.343	0.003	-19.035	0.013	-18.543	0.015	-19.569	0.010	0.605	0.004	7.362	0.040	2.771	0.011	0.612	0.001	28.123	0.470	6.041	0.049	10.000	0.106	0.640	0.004	0.495	0.005	40.0	1.54	1.26	3	U4
1237667444048658870	194.9786	27.7960	10.34	0.028	-18.302	0.006	-17.697	0.027	-17.496	0.022	-18.354	0.018	0.539	0.008	2.814	0.026	2.590	0.017	0.920	0.003	3.834	0.134	2.663	0.032	6.703	0.131	0.819	0.008	0.935	0.015	47.3	1.02	0.96	3	U4
1237667444048658878	194.9978	27.9406	2.35	0.020	-17.518	0.015	-15.980	0.151	-17.046	0.028	-17.391	0.046	0.263	0.027	4.957	0.112	2.034	0.030	0.933	0.008	2.002	0.432	5.360	0.094	1.997	0.185	0.931	0.038	0.923	0.021	24.4	0.96	0.95	1	S6
1237667444048658882	195.0040	27.9454	2.42	0.023	-17.505	0.017	-15.826	0.195	-17.057	0.030	-17.360	0.053	0.234	0.033	3.511	0.090	2.889	0.048	0.887	0.009	0.794	0.225	4.121	0.077	0.921	0.108	0.915	0.047	0.882	0.022	15.8	0.98	0.97	1	A9
1237667444048723983	195.0339	27.9770	3.62	0.022	-22.257	0.000	-20.945	0.003	-21.872	0.001	-22.257	0.001	0.294	0.001	12.940	0.009	2.189	0.001	0.648	0.000	4.165	0.013	19.449	0.010	1.086	0.003	0.736	0.001	0.581	0.000	1.7	2.55	1.56	1	U2
1237667444048723984	195.0688	27.9675	5.44	0.015	-19.702	0.002	-18.159	0.015	-19.113	0.004	-19.490	0.005	0.287	0.003	6.294	0.020	4.445	0.011	0.457	0.001	0.771	0.015	7.435	0.018	1.434	0.019	0.832	0.006	0.341	0.001	9.7	2.41	1.19	1	A8
1237667444048723985	195.0754	27.9566	5.82	0.021	-20.057	0.057	-18.730	19.077	-22.977	0.056	-22.998	0.378	0.009	0.157	10.193	0.826	0.518	0.025	0.830	0.024	18.914	999.	3.212	0.125	0.151	1.333	0.716	999.	0.953	0.051	36.1	0.96	0.96	2	U1
1237667444048723991	195.0782	27.9370	6.22	0.018	-19.013	0.004	-17.602	0.032	-18.562	0.008	-18.937	0.011	0.285	0.006	7.433	0.045	2.532	0.012	0.562	0.001	3.042	0.130	6.701	0.032	1.577	0.039	0.276	0.003	0.975	0.006	7.2	1.55	1.04	1	A11
1237667444048723996	195.0156	27.9647	2.62	0.018	-17.671	0.014	-17.226	0.367	-19.461	0.019	-19.591	0.045	0.104	0.032	5.111	0.111	2.372	0.034	0.707	0.006	2.956	1.653	999.	1.856	1.373	0.307	0.655	0.062	0.156	0.003	81.0	1.23	1.15	1	U5
1237667444048724086	195.0229	27.8076	10.09	0.022	-19.639	0.002	-19.065	0.007	-18.588	0.008	-19.605	0.005	0.602	0.002	6.366	0.019	2.718	0.006	0.315	0.000	4.060	0.033	8.419	0.036	3.478	0.021	0.504	0.002	0.175	0.001	1.1	1.81	1.16	1	A8
1237667444048724118	195.1165	27.9560	8.00	0.023	-19.488	0.002	-18.284	0.016	-18.759	0.007	-19.300	0.008	0.385	0.004	4.466	0.019	5.652	0.018	0.763	0.001	0.777	0.016	6.372	0.026	1.665	0.022	0.819	0.006	0.673	0.004	17.7	1.64	1.28	1	A8
1237667444048724135	195.1657	27.9239	10.90	0.025	-20.421	0.001	-19.811	0.004	-19.246	0.006	-20.318	0.004	0.621	0.002	6.567	0.014	3.448	0.006	0.856	0.001	3.709	0.020	8.382	0.027	3.137	0.013	0.799	0.002	0.947	0.004	47.0	1.15	0.99	3	U4
1237667444048724176	195.1785	27.9631	11.25	0.028	-19.845	0.002	-18.804	0.010	-18.922	0.007	-19.618	0.006	0.466	0.003	7.648	0.025	5.032	0.013	0.755	0.001	2.063	0.025	9.069	0.033	2.843	0.024	0.636	0.003	0.760	0.004	54.6	1.75	1.30	1	U3
1237667444048724247	195.0262	27.7758	11.97	0.021	-19.679	0.002	-18.568	0.014	-18.908	0.008	-19.504	0.007	0.416	0.004	7.454	0.030	3.418	0.011	0.553	0.001	2.330	0.041	9.390	0.039	2.621	0.030	0.655	0.004	0.438	0.002	4.7	1.22	1.00	1	A11
1237667444048724270	195.0568	27.8672	7.73	0.025	-18.172	0.009	-17.319	0.045	-17.247	0.030	-18.036	0.027	0.508	0.012	6.970	0.097	2.827	0.027	0.778	0.004	3.644	0.217	8.447	0.145	2.315	0.070	0.665	0.010	0.841	0.019	70.6	0.95	0.93	1	A9
1237667444048724279	195.0526	27.7818	12.08	0.023	-19.023	0.005	-18.709	0.014	-17.120	0.031	-18.935	0.013	0.807	0.005	5.720	0.043	3.885	0.021	0.927	0.003	4.432	0.078	7.311	0.121	3.911	0.042	0.891	0.005	0.654	0.013	64.3	1.00	0.98	5	U4
1237667444048724291	195.0774	27.8155	10.89	0.018	-18.468	0.006	-17.383	0.037	-17.869	0.015	-18.406	0.017	0.382	0.009	5.569	0.051	1.950	0.013	0.843	0.003	4.687	0.233	5.171	0.045	3.021	0.082	0.623	0.008	0.970	0.011	80.7	1.00	0.97	3	U4
1237667444048724298	195.0840	27.8435	9.74	0.026	-17.722	0.008	-16.978	0.048	-17.125	0.026	-17.807	0.026	0.458	0.012	3.983	0.053	1.585	0.015	0.592	0.003	2.411	0.154	7.230	0.109	0.984	0.032	0.549	0.009	0.715	0.014	5.5	0.98	0.95	1	A9
1237667444048724303	195.0903	27.8985	7.79	0.016	-17.625	0.009	-15.547	0.160	-17.319	0.015	-17.513	0.029	0.155	0.019	3.169	0.047	2.327	0.024	0.745	0.004	0.582	0.135	3.461	0.032	0.727	0.076	0.877	0.041	0.713	0.009	2.4	0.98	0.94	1	A9
1237667444048724320	195.1034	27.9266	7.68	0.027	-17.650	0.011	-16.284	0.096	-17.124	0.024	-17.536	0.034	0.307	0.019	6.160	0.107	2.171	0.025	0.397	0.003	2.232	0.298	7.936	0.115	1.666	0.103	0.474	0.013	0.309	0.006	19.0	1.00	0.97	1	A11
1237667444048724328	195.1183	27.9724	8.06	0.026	-19.742	0.003	-19.463	0.009	-18.194	0.018	-19.757	0.008	0.758	0.003	10.916	0.051	4.151	0.015	0.507	0.001	12.091	0.132	8.936	0.084	6.316	0.046	0.660	0.003	0.294	0.003	1.8	1.28	1.08	3	U4
1237667444048724347	195.1247	27.7703	14.54	0.028	-16.833	0.019	-16.394	0.079	-15.655	0.083	-16.839	0.060	0.656	0.024	3.013	0.088	1.728	0.032	0.491	0.005	2.293	0.248	5.094	0.250	1.445	0.068	0.450	0.010	0.708	0.044	8.8	0.95	0.95	1	S6
1237667444048724349	195.1435	27.9347	9.60	0.029	-17.457	0.014	-15.990	0.140	-17.003	0.028	-17.363	0.044	0.273	0.026	4.701	0.103	2.109	0.030	0.908	0.008	1.789	0.356	5.902	0.102	1.355	0.117	0.780	0.030	0.864	0.020	61.8	0.93	0.92	1	S6
1237667444048724352	195.1476	27.9428	9.73	0.023	-17.367	0.012	-15.703	0.146	-17.014	0.022	-17.298	0.038	0.221	0.023	4.726	0.089	1.950	0.025	0.514	0.004	1.615	0.339	5.546	0.074	1.194	0.110	0.465	0.019	0.537	0.010	6.4	0.95	0.94	1	S6
1237667444048724355	195.1390	27.8243	12.59	0.027	-18.492	0.004	-16.574	0.063	-18.184	0.008	-18.406	0.013	0.177	0.009	5.328	0.039	2.294	0.012	0.437	0.001	1.231	0.108	5.997	0.028	0.663	0.031	0.428	0.010	0.435	0.003	3.4	1.02	0.97	1	U5
1237667444048724362	195.1355	27.7661	15.08	0.022	-19.031	0.004	-18.073	0.021	-18.154	0.014	-18.866	0.012	0.474	0.006	6.818	0.046	3.731	0.018	0.496	0.001	2.619	0.072	7.407	0.057	2.799	0.046	0.426	0.004	0.649	0.006	5.4	1.25	1.14	1	A8
1237667444048724379	195.0731	27.7844	12.39	0.023	-17.900	0.015	-16.928	0.077	-16.869	0.047	-17.651	0.046	0.505	0.021	9.671	0.217	2.850	0.042	0.952	0.008	5.217	0.549	9.636	0.268	2.732	0.131	0.878	0.019	0.781	0.028	104.3	0.99	0.98	1	S6
1237667444048789588	195.2336	27.7909	17.72	0.027	-21.801	0.002	-19.109	0.028	-20.999	0.003	-21.174	0.005	0.143	0.003	55.658	0.161	6.965	0.016	0.764	0.001	1.830	0.069	15.169	0.026	2.974	0.073	0.744	0.009	0.829	0.002	30.3	3.03	2.09	1	U1
1237667444048789589	195.2255	27.7837	17.65	0.028	-19.944	0.002	-19.078	0.009	-18.109	0.015	-19.451	0.007	0.704	0.003	20.478	0.087	8.367	0.028	0.492	0.001	5.663	0.060	8.930	0.068	6.789	0.049	0.471	0.002	0.556	0.005	3.8	1.29	1.21	5	U4
1237667444048789675	195.2330	27.8985	14.75	0.020	-17.725	0.013	-17.589	0.045	-16.221	0.075	-17.860	0.039	0.773	0.014	7.861	0.159	2.044	0.028	0.495	0.004	7.006	0.414	55.339	2.355	1.940	0.055	0.497	0.007	0.112	0.006	24.8	0.95	0.95	5	S6
1237667444048789704	195.2701	27.8918	16.75	0.019	-17.743	0.009	-16.458	0.076	-17.228	0.021	-17.663	0.029	0.321	0.016	4.972	0.073	2.581	0.026	0.661	0.004	1.748	0.184	6.515	0.083	1.358	0.069	0.553	0.013	0.708	0.012	148.6	0.97	0.94	1	A11
1237667444048789720	195.2885	27.8183	19.31	0.020	-19.863	0.002	-19.560	0.006	-17.573	0.019	-19.721	0.006	0.858	0.002	9.933	0.039	6.146	0.019	0.749	0.001	6.229	0.049	13.076	0.126	5.517	0.031	0.762	0.002	0.503	0.006	25.7	1.00	0.97	5	U4
1237667444048789721	195.2946	27.8029	20.04	0.022	-19.639	0.002	-18.866	0.010	-18.715	0.009	-19.546	0.007	0.528	0.003	6.920	0.027	4.090	0.012	0.655	0.001	2.719	0.035	9.918	0.049	2.485	0.022	0.581	0.003	0.957	0.006	33.5	1.30	1.14	1	A8
1237667444048789764	195.3233	27.8091	21.20	0.024	-20.714	0.001	-20.432	0.003	-18.895	0.008	-20.668	0.003	0.800	0.001	6.934	0.012	3.634	0.005	0.611	0.000	4.780	0.015	14.497	0.053	3.378	0.009	0.686	0.001	0.321	0.001	1.7	1.79	1.60	1	U3
1237667444048789811	195.1975	27.9222	12.56	0.029	-19.256	0.002	-18.481	0.011	-18.391	0.010	-19.190	0.008	0.514	0.003	5.375	0.022	2.813	0.009	0.547	0.001	3.531	0.051	5.945	0.031	4.227	0.041	0.602	0.003	0.474	0.003	13.3	1.32	1.12	3	U4
1237667444048789817	195.1891	27.8355	14.24	0.029	-17.676	0.008	-17.093	0.036	-16.754	0.031	-17.689	0.024	0.570	0.011	3.583	0.045	1.470	0.013	0.535	0.003	2.871	0.135	5.131	0.090	1.320	0.032	0.449	0.005	0.567	0.013	32.1	0.98	0.96	1	A11
1237667444048789843	195.2282	27.8420	15.82	0.024	-18.110	0.006	-17.912	0.019	-16.637	0.034	-18.205	0.016	0.758	0.007	2.225	0.020	2.455	0.016	0.463	0.002	2.573	0.062	2.099	0.039	3.441	0.047	0.675	0.005	0.214	0.005	0.3	1.02	0.95	3	U4
1237667444048789861	195.3068	27.9143	18.34	0.020	-19.163	0.004	-18.394	0.015	-17.977	0.016	-18.958	0.011	0.588	0.005	5.930	0.036	6.121	0.028	0.975	0.002	1.732	0.034	9.362	0.082	3.458	0.042	0.972	0.006	0.958	0.011	37.4	0.97	0.96	1	A11
1237667444048855053	195.3589	27.8860	21.39	0.018	-20.628	0.001	-19.724	0.006	-19.816	0.005	-20.524	0.004	0.473	0.002	6.961	0.015	3.009	0.005	0.791	0.001	3.119	0.023	10.164	0.024	2.880	0.016	0.857	0.003	0.495	0.002	104.7	2.74	1.75	1	U2
1237667444048855141	195.3825	27.8475	23.23	0.018	-20.858	0.001	-20.780	0.002	-18.510	0.009	-20.907	0.002	0.887	0.001	7.130	0.012	3.959	0.006	0.827	0.001	9.333	0.027	1.365	0.006	3.158	0.008	0.798	0.001	0.714	0.004	48.4	1.37	1.03	5	U4
1237667444048855252	195.4593	27.8936	26.51	0.025	-20.017	0.002	-19.984	0.004	-17.468	0.016	-20.086	0.004	0.908	0.001	5.071	0.015	5.648	0.013	0.895	0.001	6.837	0.036	0.773	0.006	4.944	0.020	0.905	0.002	0.836	0.008	2.5	1.07	0.96	5	U4
1237667444048855313	195.3686	27.9266	21.47	0.025	-17.540	0.010	-16.992	0.043	-16.599	0.038	-17.566	0.030	0.582	0.013	2.567	0.039	2.100	0.022	0.560	0.003	1.715	0.098	4.162	0.091	1.519	0.044	0.471	0.007	0.942	0.026	12.2	0.96	0.93	1	A11
1237667444048855334	195.3910	27.9111	22.77	0.022	-17.888	0.009	-16.048	0.131	-17.668	0.015	-17.888	0.027	0.175	0.018	7.783	0.107	1.274	0.012	0.461	0.002	3.492	0.657	9.322	0.083	0.905	0.079	0.503	0.020	0.438	0.005	11.0	0.96	0.95	1	S6
1237667444048920652	195.5250	27.7651	32.04	0.024	-17.273	0.012	-17.147	0.034	-14.852	0.085	-17.271	0.032	0.889	0.008	4.324	0.078	2.020	0.024	0.218	0.001	3.968	0.175	9.129	0.431	1.976	0.044	0.219	0.002	0.127	0.007	11.2	0.96	0.96	5	S6
1237667444048920692	195.6328	27.9355	35.38	0.022	-18.486	0.004	-16.660	0.057	-18.148	0.008	-18.393	0.013	0.195	0.008	4.279	0.031	2.344	0.013	0.657	0.002	1.050	0.083	4.834	0.023	1.537	0.066	0.560	0.011	0.629	0.004	31.9	1.09	0.94	1	A11
1237667444048986134	195.7198	27.8666	40.41	0.027	-20.208	0.001	-20.072	0.004	-18.995	0.008	-20.414	0.003	0.724	0.002	4.758	0.010	4.125	0.007	0.423	0.000	8.101	0.037	5.106	0.020	10.000	0.036	0.665	0.001	0.241	0.001	1.7	2.63	1.46	3	U3
1237667444048986271	195.7717	27.7841	44.12	0.026	-19.072	0.003	-18.964	0.008	-17.267	0.019	-19.171	0.007	0.822	0.003	4.126	0.018	2.385	0.008	0.458	0.001	5.447	0.051	2.646	0.026	3.056	0.019	0.477	0.002	0.409	0.005	0.8	0.99	0.95	5	U4
1237667444049051802	195.9743	27.8220	54.17	0.017	-17.229	0.012	-16.347	0.064	-16.383	0.037	-17.118	0.037	0.483	0.017	3.350	0.061	2.689	0.033	0.597	0.004	1.621	0.141	4.353	0.095	3.285	0.136	0.854	0.017	0.414	0.012	3.3	0.94	0.92	1	A11
1237667444049051826	196.0198	27.8505	56.30	0.021	-18.130	0.005	-15.944	0.089	-17.915	0.008	-18.079	0.014	0.132	0.009	4.785	0.036	1.843	0.010	0.242	0.001	0.920	0.117	5.381	0.024	0.961	0.063	0.378	0.012	0.229	0.001	0.6	0.99	0.91	1	A9
1237667444049248461	196.4715	27.7957	80.49	0.026	-17.769	0.007	-15.847	0.108	-17.488	0.012	-17.705	0.022	0.172	0.014	3.941	0.045	1.895	0.015	0.466	0.002	1.003	0.154	4.580	0.034	1.139	0.084	0.578	0.020	0.439	0.004	9.5	0.94	0.92	1	A11
1237667444584939722	193.4807	28.3939	82.61	0.025	-17.894	0.006	-16.354	0.064	-17.605	0.011	-17.903	0.018	0.232	0.011	12.206	0.114	1.587	0.011	0.391	0.001	5.629	0.496	14.469	0.097	0.955	0.044	0.299	0.006	0.465	0.004	2.1	0.96	0.94	1	S6
1237667444585005256	193.6373	28.3768	74.44	0.023	-20.585	0.001	-19.402	0.004	-19.842	0.003	-20.397	0.002	0.394	0.001	12.846	0.017	3.970	0.005	0.730	0.000	4.204	0.022	14.271	0.018	3.209	0.014	0.532	0.001	0.649	0.001	51.1	5.89	3.84	1	U3
1237667444585070621	193.8441	28.4679	66.48	0.023	-19.838	0.001	-18.550	0.007	-19.326	0.003	-19.759	0.003	0.322	0.002	4.469	0.008	3.340	0.005	0.653	0.000	0.862	0.008	6.526	0.010	2.455	0.017	0.894	0.003	0.547	0.001	126.6	2.68	1.18	1	A8
1237667444585070671	193.7237	28.4170	71.01	0.025	-20.099	0.001	-20.089	0.002	-15.910	0.010	-20.112	0.002	0.978	0.000	6.542	0.010	1.729	0.002	0.606	0.000	6.635	0.015	0.412	0.002	1.510	0.003	0.605	0.001	0.398	0.002	6.4	1.16	1.04	4	U2
1237667444585070698	193.7407	28.3084	67.98	0.021	-19.139	0.002	-18.964	0.006	-17.230	0.016	-19.164	0.006	0.827	0.002	5.826	0.020	2.803	0.008	0.769	0.001	6.188	0.044	5.560	0.044	3.405	0.017	0.683	0.002	0.825	0.008	76.2	0.93	0.91	5	U4
1237667444585136268	193.9933	28.4074	57.81	0.020	-18.253	0.004	-15.553	0.126	-18.068	0.006	-18.170	0.013	0.083	0.009	7.721	0.052	1.764	0.009	0.670	0.002	1.331	0.245	7.814	0.028	0.825	0.078	0.591	0.025	0.639	0.003	47.9	0.99	0.89	1	S7
1237667444585136289	194.0150	28.4348	57.57	0.023	-18.670	0.002	-17.626	0.013	-18.281	0.005	-18.754	0.006	0.347	0.003	2.608	0.008	1.540	0.004	0.458	0.001	2.955	0.047	2.803	0.008	5.373	0.059	0.647	0.004	0.410	0.002	167.6	1.02	0.93	3	U4
1237667444585201702	194.1466	28.2755	47.13	0.024	-19.650	0.002	-19.638	0.004	-17.513	0.013	-19.781	0.004	0.873	0.001	4.724	0.013	4.272	0.009	0.759	0.001	6.356	0.031	4.220	0.028	6.123	0.023	0.861	0.002	0.339	0.003	40.1	1.27	1.14	5	U4
1237667444585201733	194.0398	28.3109	53.16	0.026	-18.954	0.002	-16.605	0.044	-18.731	0.004	-18.875	0.006	0.117	0.004	5.132	0.019	2.176	0.006	0.810	0.001	0.637	0.039	5.350	0.011	0.801	0.029	0.833	0.015	0.805	0.002	2.7	1.40	0.93	1	A9
1237667444585267360	194.3645	28.4397	42.58	0.026	-18.030	0.008	-16.133	0.117	-17.751	0.014	-17.971	0.024	0.175	0.016	5.021	0.063	1.826	0.016	0.443	0.002	1.466	0.246	5.806	0.047	1.010	0.080	0.475	0.017	0.433	0.005	5.4	0.96	0.96	1	S6
1237667444585267373	194.2773	28.2966	41.44	0.023	-17.673	0.006	-16.353	0.057	-17.307	0.014	-17.684	0.019	0.285	0.011	8.594	0.088	1.631	0.012	0.472	0.002	3.495	0.273	12.755	0.104	0.908	0.037	0.563	0.011	0.412	0.004	0.3	0.90	0.89	1	S6
1237667444585332963	194.5243	28.3710	33.63	0.025	-18.574	0.005	-16.692	0.065	-18.224	0.009	-18.461	0.015	0.188	0.009	6.972	0.055	2.319	0.013	0.536	0.002	1.711	0.155	7.483	0.039	1.251	0.060	0.484	0.011	0.536	0.004	16.8	1.04	1.00	1	U5
1237667444585398354	194.6230	28.3012	27.01	0.020	-18.812	0.005	-18.434	0.020	-17.612	0.027	-18.851	0.016	0.674	0.007	6.329	0.055	4.355	0.027	0.472	0.002	9.459	0.241	4.847	0.072	10.000	0.147	0.567	0.004	0.387	0.007	0.8	1.45	1.32	3	U3
1237667444585398361	194.6829	28.2827	24.11	0.025	-18.408	0.005	-15.989	0.129	-18.239	0.008	-18.368	0.016	0.104	0.011	3.172	0.027	1.674	0.010	0.760	0.003	0.726	0.136	3.443	0.016	0.381	0.035	0.801	0.034	0.755	0.005	0.4	1.06	1.00	1	U5
1237667444585398365	194.5988	28.3289	29.10	0.027	-17.999	0.007	-17.863	0.022	-16.186	0.048	-18.073	0.020	0.819	0.007	3.149	0.036	1.941	0.016	0.978	0.004	4.138	0.119	2.191	0.058	2.376	0.038	0.917	0.007	0.823	0.027	100.6	1.02	1.01	5	S6
1237667444585398462	194.6290	28.2336	23.93	0.024	-18.161	0.009	-17.506	0.045	-17.454	0.029	-18.233	0.027	0.504	0.012	5.489	0.076	1.880	0.018	0.695	0.004	3.257	0.195	11.211	0.191	1.335	0.041	0.679	0.010	0.745	0.016	11.3	0.99	0.98	1	S6
1237667444585463852	194.7575	28.2254	18.98	0.027	-20.353	0.001	-19.690	0.005	-19.333	0.006	-20.279	0.004	0.576	0.002	6.281	0.014	2.971	0.006	0.563	0.001	3.225	0.020	10.211	0.032	2.878	0.014	0.691	0.002	0.342	0.001	21.1	2.84	2.14	1	U2
1237667444585463914	194.7206	28.2338	20.57	0.020	-16.965	0.018	-16.120	0.109	-16.294	0.051	-16.963	0.057	0.451	0.028	2.887	0.080	1.979	0.035	0.598	0.006	1.720	0.263	3.912	0.122	1.442	0.094	0.468	0.014	0.931	0.037	4.3	0.95	0.94	1	S6
1237667444585463989	194.8589	28.2875	19.99	0.027	-18.609	0.005	-17.354	0.036	-18.050	0.012	-18.509	0.015	0.337	0.008	3.829	0.030	3.002	0.017	0.555	0.002	1.760	0.084	3.735	0.026	10.000	0.266	0.691	0.009	0.508	0.005	3.9	1.18	0.93	3	U4
1237667444585464245	194.7232	28.2890	23.16	0.026	-17.390	0.014	-15.847	0.162	-17.121	0.025	-17.413	0.043	0.227	0.026	6.802	0.144	1.145	0.016	0.723	0.006	3.865	0.904	8.845	0.135	0.826	0.083	0.703	0.031	0.663	0.013	35.0	0.92	0.92	1	S6
1237667444585529470	194.9906	28.2467	16.77	0.022	-21.091	0.001	-20.694	0.003	-19.238	0.009	-20.946	0.003	0.788	0.001	10.390	0.021	4.921	0.008	0.970	0.001	6.498	0.025	11.313	0.048	4.557	0.015	0.954	0.002	0.935	0.005	89.3	1.15	1.08	5	U4
1237667444585529472	195.0125	28.2403	16.52	0.026	-19.187	0.006	-17.476	0.043	-18.100	0.015	-18.585	0.018	0.352	0.009	16.487	0.157	10.000	0.068	0.685	0.003	0.780	0.045	7.785	0.068	2.849	0.087	0.703	0.010	0.645	0.007	3.0	1.08	1.03	1	A11
1237667444585594903	195.0747	28.2024	15.19	0.028	-21.294	0.001	-20.381	0.003	-20.638	0.002	-21.269	0.002	0.436	0.001	10.852	0.012	2.765	0.003	0.442	0.000	3.692	0.014	22.392	0.026	1.537	0.005	0.614	0.001	0.268	0.000	3.6	3.60	1.66	1	U2
1237667444585595001	195.1282	28.3464	24.26	0.020	-20.942	0.001	-19.398	0.007	-20.238	0.003	-20.650	0.003	0.310	0.001	13.556	0.023	4.458	0.006	0.557	0.000	2.274	0.020	11.936	0.016	2.934	0.020	0.579	0.002	0.538	0.001	4.6	1.92	1.03	1	U5
1237667444585595059	195.1843	28.3373	24.98	0.026	-19.913	0.001	-19.764	0.005	-18.688	0.010	-20.107	0.004	0.724	0.002	4.246	0.011	2.836	0.006	0.480	0.001	7.283	0.042	3.775	0.018	5.918	0.026	0.616	0.002	0.355	0.002	1.9	1.23	1.00	3	U4
1237667444585595093	195.2170	28.3661	27.32	0.025	-20.824	0.001	-19.554	0.005	-20.213	0.002	-20.685	0.002	0.347	0.001	7.284	0.011	4.109	0.005	0.737	0.000	1.525	0.010	10.761	0.014	1.769	0.009	0.824	0.002	0.527	0.001	120.9	4.03	1.41	1	U3
1237667444585595157	195.0925	28.2471	18.03	0.025	-17.640	0.009	-17.488	0.043	-17.271	0.033	-18.137	0.028	0.542	0.012	4.303	0.061	1.491	0.015	0.298	0.002	44.244	2.523	4.198	0.079	10.000	0.289	0.610	0.009	0.257	0.006	7.1	1.04	1.01	3	U4
1237667444585595177	195.1353	28.2561	19.46	0.021	-17.460	0.017	-16.503	0.117	-16.981	0.041	-17.520	0.052	0.382	0.027	7.425	0.189	2.134	0.035	0.507	0.005	3.667	0.604	10.769	0.268	1.347	0.096	0.423	0.014	0.826	0.027	19.8	0.99	0.98	1	A11
1237667444585660537	195.2876	28.3598	29.01	0.023	-20.043	0.002	-18.001	0.022	-18.996	0.006	-19.361	0.008	0.279	0.004	17.179	0.073	9.242	0.030	0.970	0.002	0.775	0.022	7.109	0.023	1.885	0.034	0.611	0.006	0.744	0.003	94.3	1.66	1.02	1	A9
1237667444585660575	195.3449	28.1960	24.27	0.025	-19.869	0.002	-20.119	0.005	-17.137	0.020	-20.187	0.005	0.938	0.001	7.877	0.028	5.257	0.015	0.711	0.001	18.074	0.114	2.197	0.022	7.593	0.035	0.714	0.002	0.687	0.008	7.1	1.06	1.01	5	U4
1237667444585725994	195.4536	28.1720	28.55	0.025	-18.312	0.006	-17.120	0.045	-17.835	0.014	-18.288	0.018	0.333	0.010	7.198	0.068	2.259	0.015	0.385	0.001	2.694	0.163	10.462	0.087	1.179	0.038	0.377	0.006	0.400	0.004	2.7	0.95	0.94	1	U2
1237667444585726015	195.5429	28.1918	33.35	0.019	-19.875	0.004	-17.549	0.043	-18.647	0.010	-18.984	0.013	0.259	0.008	42.779	0.313	10.000	0.054	0.893	0.003	1.057	0.062	10.078	0.056	1.907	0.062	0.766	0.012	0.908	0.007	64.9	1.15	1.03	1	A11
1237667444585726083	195.4129	28.2459	28.92	0.025	-17.711	0.010	-16.365	0.087	-17.293	0.020	-17.677	0.030	0.290	0.017	4.729	0.072	2.335	0.024	0.354	0.002	1.542	0.188	6.872	0.084	0.857	0.049	0.354	0.009	0.354	0.006	2.3	0.98	0.96	1	A9
1237667444585726117	195.4341	28.2144	28.84	0.026	-18.085	0.005	-17.937	0.023	-17.656	0.020	-18.558	0.015	0.557	0.007	2.867	0.023	1.621	0.010	0.303	0.001	21.328	0.622	2.827	0.031	10.000	0.168	0.683	0.006	0.246	0.003	0.5	1.21	1.11	4	U4
1237667444585726198	195.5596	28.3527	38.96	0.029	-19.629	0.003	-17.489	0.040	-19.096	0.005	-19.319	0.009	0.178	0.005	13.453	0.066	3.601	0.013	0.636	0.001	1.741	0.095	10.310	0.032	1.307	0.042	0.546	0.009	0.658	0.003	16.9	1.13	0.98	1	A11
1237667444585791502	195.5897	28.2308	36.57	0.019	-20.088	0.001	-18.985	0.008	-19.510	0.004	-20.032	0.004	0.375	0.002	4.938	0.011	2.777	0.005	0.414	0.000	1.543	0.015	6.524	0.013	4.216	0.030	0.787	0.003	0.290	0.001	11.5	3.75	1.42	1	U3
1237667444585791665	195.5902	28.2560	37.27	0.023	-19.732	0.002	-18.360	0.016	-19.292	0.005	-19.676	0.006	0.291	0.003	6.573	0.021	2.089	0.005	0.541	0.001	3.164	0.063	7.063	0.018	4.310	0.058	0.741	0.005	0.477	0.002	2.5	1.51	1.04	1	A11
1237667444585857114	195.7477	28.2754	45.27	0.024	-17.846	0.007	-17.679	0.021	-15.928	0.046	-17.876	0.019	0.829	0.007	1.969	0.021	2.717	0.021	0.533	0.002	1.942	0.051	2.381	0.060	3.356	0.049	0.616	0.005	0.280	0.009	16.2	0.96	0.94	5	U4
1237667444585857153	195.8026	28.1725	45.95	0.024	-18.353	0.005	-16.733	0.057	-17.969	0.011	-18.271	0.016	0.235	0.010	6.220	0.053	2.119	0.013	0.387	0.001	1.600	0.126	7.952	0.049	1.349	0.056	0.615	0.012	0.308	0.003	1.1	1.02	0.94	1	A11
1237667444585857168	195.8398	28.3090	50.54	0.018	-18.830	0.003	-17.495	0.026	-18.338	0.008	-18.749	0.010	0.308	0.005	4.483	0.024	2.678	0.011	0.597	0.001	1.519	0.052	5.634	0.025	1.804	0.037	0.471	0.005	0.594	0.004	28.5	1.22	0.95	1	A11
1237667444585857184	195.8751	28.2747	51.49	0.021	-17.983	0.008	-17.904	0.025	-16.032	0.056	-18.082	0.022	0.844	0.007	4.851	0.062	2.051	0.018	0.470	0.002	4.451	0.140	20.658	0.636	1.925	0.033	0.465	0.004	0.632	0.024	49.7	0.93	0.93	5	S6
1237667444585922609	195.9581	28.1857	54.11	0.023	-21.775	0.000	-20.837	0.002	-20.952	0.002	-21.648	0.001	0.468	0.001	15.150	0.012	3.343	0.002	0.345	0.000	5.542	0.013	20.607	0.018	3.055	0.007	0.450	0.001	0.255	0.000	0.8	3.27	1.17	1	A8
1237667444585922611	195.9786	28.1876	55.19	0.023	-19.644	0.002	-17.928	0.019	-18.812	0.006	-19.210	0.007	0.300	0.004	9.383	0.037	7.153	0.022	0.770	0.001	0.849	0.021	5.824	0.019	2.535	0.040	0.460	0.004	0.815	0.003	56.1	2.29	1.16	1	A8
1237667444585922613	195.9602	28.1786	54.11	0.021	-17.772	0.008	-17.723	0.033	-17.227	0.033	-18.256	0.024	0.605	0.010	4.156	0.051	1.871	0.016	0.502	0.002	3.973	0.171	999.	2.212	1.803	0.041	0.490	0.005	0.050	0.001	73.9	0.91	0.90	5	S6
1237667444585922740	196.0423	28.2480	59.37	0.020	-20.372	0.002	-20.337	0.005	-18.247	0.016	-20.485	0.005	0.869	0.002	8.838	0.028	5.375	0.014	0.887	0.001	13.608	0.082	5.851	0.046	7.867	0.035	0.844	0.002	0.583	0.006	61.1	1.30	1.19	5	U4
1237667444585922800	195.8998	28.1670	50.85	0.022	-17.451	0.008	-16.930	0.037	-16.494	0.034	-17.486	0.026	0.591	0.011	3.443	0.046	1.592	0.015	0.342	0.002	2.470	0.121	5.956	0.117	1.219	0.031	0.315	0.004	0.431	0.011	0.2	0.93	0.92	1	S6
1237667444585988288	196.1538	28.2505	65.09	0.019	-17.982	0.005	-17.088	0.034	-17.434	0.016	-18.027	0.017	0.413	0.008	3.299	0.029	1.523	0.010	0.260	0.001	3.083	0.138	3.539	0.032	2.907	0.071	0.452	0.005	0.202	0.002	0.0	0.97	0.95	3	U4
1237667444585988306	196.1737	28.2275	65.77	0.024	-17.327	0.015	-17.248	0.043	-14.577	0.113	-17.337	0.040	0.918	0.008	2.455	0.056	2.343	0.035	0.863	0.007	2.786	0.156	0.834	0.053	2.173	0.058	0.878	0.011	0.768	0.059	3.8	1.08	1.08	5	S6
1237667444585988317	196.1806	28.2516	66.48	0.022	-17.534	0.009	-17.301	0.031	-15.901	0.055	-17.565	0.027	0.778	0.010	4.229	0.062	1.419	0.014	0.311	0.002	4.647	0.186	3.309	0.102	1.473	0.031	0.365	0.004	0.206	0.008	0.4	0.95	0.95	5	S6
1237667444585988328	196.2057	28.2694	68.04	0.023	-19.263	0.006	-16.610	0.105	-18.489	0.010	-18.666	0.018	0.143	0.012	16.803	0.159	4.087	0.028	0.978	0.004	1.305	0.197	7.918	0.045	2.988	0.224	0.990	0.034	0.974	0.008	28.9	1.07	0.97	1	A11
1237667444586053729	196.3021	28.1524	71.59	0.022	-18.430	0.004	-17.715	0.019	-17.549	0.015	-18.388	0.012	0.531	0.006	3.199	0.021	2.699	0.013	0.520	0.001	1.971	0.047	4.040	0.034	4.019	0.058	0.640	0.005	0.424	0.005	0.4	1.04	0.94	3	U4
1237667444586119179	196.4536	28.1065	79.20	0.024	-18.988	0.003	-19.132	0.009	-17.416	0.022	-19.335	0.008	0.825	0.003	2.159	0.011	5.552	0.021	0.615	0.001	6.534	0.069	1.172	0.013	8.901	0.062	0.896	0.003	0.223	0.003	161.1	1.52	0.95	5	U4
1237667444586119281	196.4729	28.1124	80.26	0.025	-22.364	0.064	-17.048	1.837	-19.705	0.050	-19.795	0.153	0.069	0.109	0.398	0.025	7.701	0.290	0.648	0.015	21.085	63.955	4.617	0.156	0.150	0.138	0.425	0.147	0.811	0.037	162.5	0.91	0.90	4	U1


==> TableD3.dat <==
%auto-ignore
# ObjID                M_uB      e_M_uB   M_uD      e_M_uD   M_uT      e_M_uT   BT_u    e_BT_u   R_eBu    e_R_eBu   R_eDu    e_R_Du   chi2_nuu   M_iB      e_M_iB   M_iD      e_M_iD   M_iT      e_M_iT   BT_i    e_BT_i   R_eBi    e_R_eBi   R_eDi    e_R_Di   chi2_nui   Delta_ug   e_Delta_ug   Delta_ug_m   e_Delta_ug_m  Delta_gi   e_Delta_gi   Delta_gi_m   e_Delta_gi_m  MultiType
1237665427552927881	-14.034	0.173	-15.624	0.051	-15.850	0.052	0.181	0.025	1.066	0.269	1.558	0.019	0.917	-16.936	0.133	-18.156	0.016	-18.461	0.035	0.236	0.022	1.066	0.202	1.558	0.021	0.930	-0.193	0.133	-0.056	0.018	-0.338	0.151	-0.078	0.019	N
1237665427552993436	-14.697	0.130	-17.473	0.013	-17.554	0.015	0.065	0.007	1.310	0.251	5.019	0.015	0.933	-17.450	0.107	-20.012	0.004	-20.110	0.010	0.079	0.007	1.310	0.203	5.019	0.015	0.935	-0.047	0.073	-0.048	0.004	-0.072	0.079	-0.066	0.004	N
1237665427552993478	-15.282	0.069	-16.377	0.034	-16.715	0.031	0.260	0.014	3.232	0.310	5.130	0.044	0.943	-17.823	0.068	-18.873	0.012	-19.222	0.021	0.267	0.012	3.232	0.302	5.130	0.044	0.921	0.064	0.148	0.029	0.007	0.017	0.111	-0.023	0.007	N
1237665427553124587	-14.727	0.135	-15.612	0.064	-16.010	0.061	0.302	0.029	2.076	0.397	3.805	0.074	0.969	-17.149	0.122	-17.856	0.026	-18.311	0.045	0.333	0.025	2.076	0.357	3.805	0.078	0.987	-0.110	0.141	-0.048	0.011	-0.167	0.142	-0.137	0.009	N
1237665427553189967	-15.692	0.047	-11.933	0.284	-15.726	0.046	0.969	0.008	2.673	0.164	0.888	0.071	0.951	-18.065	0.049	-15.467	0.093	-18.160	0.046	0.912	0.008	2.673	0.175	0.888	0.063	0.936	-0.351	0.167	-0.140	0.018	-0.442	0.195	-0.192	0.012	N
1237665427553255498	-17.930	0.005	-17.587	0.015	-18.524	0.007	0.573	0.004	4.158	0.027	5.391	0.017	1.158	-20.858	0.005	-20.245	0.005	-21.347	0.004	0.631	0.001	4.158	0.025	4.542	0.016	1.646	-0.176	0.107	-0.172	0.012	-0.313	0.068	-0.245	0.010	D
1237665427553321028	-16.653	0.013	-14.984	0.076	-16.865	0.017	0.820	0.010	4.815	0.080	4.708	0.077	0.971	-19.350	0.013	-17.414	0.023	-19.519	0.011	0.851	0.003	4.815	0.077	3.076	0.054	1.044	-0.077	0.202	-0.227	0.014	-0.229	0.158	-0.301	0.010	D
1237665427553321062	-15.681	0.033	-16.302	0.030	-16.788	0.023	0.354	0.009	1.040	0.046	2.142	0.015	0.979	-18.383	0.029	-18.758	0.009	-19.339	0.013	0.406	0.007	0.835	0.032	2.029	0.016	1.055	-0.421	0.197	-0.209	0.031	-0.565	0.167	-0.376	0.025	BD
1237665427553452095	-15.038	0.085	-16.419	0.026	-16.687	0.028	0.212	0.014	2.094	0.251	4.123	0.032	0.983	-17.534	0.080	-18.815	0.010	-19.106	0.020	0.226	0.013	2.094	0.234	4.123	0.033	1.010	-0.027	0.132	0.025	0.016	-0.050	0.092	-0.058	0.015	N
1237665427553452170	-14.757	0.122	-15.551	0.069	-15.977	0.061	0.320	0.028	3.307	0.570	4.732	0.092	0.952	-17.215	0.120	-17.964	0.023	-18.405	0.043	0.324	0.025	3.307	0.561	4.732	0.092	0.922	-0.031	0.223	-0.054	0.011	0.005	0.171	-0.019	0.011	N
1237665427553583111	-17.523	0.008	-17.624	0.015	-18.327	0.009	0.471	0.004	1.676	0.016	6.037	0.018	0.990	-20.540	0.007	-20.541	0.004	-21.293	0.004	0.493	0.002	1.384	0.013	6.037	0.019	1.372	-0.021	0.111	0.002	0.005	-0.069	0.098	0.007	0.005	B
1237665428089864334	-15.343	0.214	-19.217	0.007	-19.247	0.009	0.022	0.004	1.192	0.395	10.476	0.016	1.141	-18.572	0.087	-21.558	0.002	-21.626	0.005	0.054	0.004	1.192	0.150	9.405	0.016	2.234	-0.214	0.045	-0.326	0.004	-0.627	0.031	-0.435	0.004	D
1237665428089995273	-18.788	0.003	-18.056	0.013	-19.236	0.005	0.658	0.003	13.357	0.044	5.996	0.014	1.254	-21.942	0.003	-20.864	0.004	-22.284	0.002	0.724	0.001	13.357	0.040	4.574	0.012	2.636	-0.125	0.070	-0.140	0.004	-0.343	0.069	-0.424	0.005	D
1237665428089995515	-17.432	0.019	-19.006	0.008	-19.235	0.007	0.183	0.003	5.096	0.127	14.093	0.023	1.693	-20.353	0.013	-21.434	0.002	-21.776	0.004	0.263	0.002	3.621	0.061	11.729	0.023	3.199	-0.551	0.040	-0.533	0.007	-1.052	0.036	-0.759	0.007	BD
1237665428089995563	-15.397	0.050	-17.818	0.007	-17.929	0.008	0.091	0.004	1.324	0.093	5.457	0.010	0.922	-18.234	0.040	-20.391	0.002	-20.530	0.005	0.114	0.004	1.324	0.073	5.457	0.010	1.030	-0.086	0.076	-0.042	0.009	-0.166	0.074	-0.069	0.008	N
1237665428090191940	-14.016	0.274	-16.005	0.042	-16.166	0.052	0.131	0.029	2.489	1.019	3.889	0.048	0.980	-16.501	0.236	-18.292	0.017	-18.483	0.041	0.152	0.028	2.489	0.871	3.889	0.050	0.908	-0.132	0.155	-0.043	0.012	-0.157	0.106	-0.099	0.010	N
1237665428090192022	-15.874	0.059	-17.176	0.025	-17.462	0.023	0.225	0.010	1.895	0.153	5.445	0.033	0.952	-18.569	0.049	-19.619	0.008	-19.969	0.015	0.267	0.009	1.895	0.127	5.445	0.035	0.961	-0.019	0.100	-0.115	0.005	-0.106	0.102	-0.176	0.005	N
1237665428090257496	-16.198	0.031	-18.027	0.009	-18.212	0.009	0.150	0.004	1.069	0.044	6.333	0.012	0.963	-18.954	0.029	-20.730	0.002	-20.923	0.005	0.156	0.004	0.851	0.034	6.008	0.012	1.513	-0.027	0.099	-0.046	0.005	-0.093	0.087	-0.142	0.005	BD
1237665428090388660	-14.165	0.290	-17.905	0.009	-17.939	0.013	0.025	0.007	1.442	0.653	7.618	0.018	1.126	-16.208	0.347	-20.107	0.003	-20.137	0.010	0.021	0.007	1.442	0.790	6.799	0.016	1.311	-0.065	0.091	-0.065	0.008	-0.387	0.064	-0.411	0.008	D
1237665440441761843	-15.838	0.020	-16.758	0.013	-17.145	0.011	0.293	0.005	2.739	0.070	4.254	0.014	0.998	-18.666	0.016	-19.246	0.008	-19.747	0.008	0.362	0.004	2.739	0.056	3.909	0.014	1.251	-0.290	0.145	-0.334	0.017	-0.546	0.139	-0.444	0.021	D
1237665440441892890	-18.324	0.003	-18.231	0.006	-19.031	0.003	0.516	0.002	4.558	0.014	4.563	0.006	1.171	-21.542	0.002	-20.569	0.004	-21.913	0.002	0.705	0.001	4.558	0.010	4.563	0.009	1.481	-0.046	0.063	-0.106	0.004	-0.214	0.048	-0.242	0.003	N
1237665440441892891	-19.106	0.002	-18.866	0.005	-19.745	0.002	0.550	0.001	5.023	0.010	9.380	0.010	0.998	-22.009	0.002	-21.608	0.002	-22.579	0.001	0.586	0.001	4.527	0.008	9.380	0.010	1.223	-0.123	0.052	-0.144	0.004	-0.218	0.047	-0.218	0.004	B
1237665440441892904	-15.506	0.050	-16.027	0.038	-16.550	0.030	0.376	0.014	9.740	0.656	5.209	0.058	0.954	-17.872	0.049	-18.346	0.015	-18.887	0.021	0.384	0.011	9.740	0.642	5.209	0.059	0.973	-0.054	0.107	-0.032	0.011	-0.198	0.102	-0.035	0.010	N
1237665440441892998	-16.967	0.011	-16.900	0.020	-17.687	0.011	0.509	0.005	1.422	0.019	3.587	0.017	0.950	-19.885	0.009	-19.242	0.008	-20.363	0.006	0.637	0.003	1.422	0.015	3.587	0.022	0.977	-0.242	0.112	-0.315	0.009	-0.406	0.109	-0.490	0.009	N
1237665440442024094	-12.959	0.433	-15.683	0.031	-15.768	0.043	0.068	0.025	1.791	1.203	2.488	0.022	0.944	-15.669	0.365	-18.188	0.012	-18.290	0.034	0.081	0.025	1.791	1.001	2.488	0.023	0.919	0.013	0.132	-0.015	0.013	-0.035	0.133	-0.049	0.012	N
1237665440442089547	-16.134	0.025	-14.351	0.111	-16.326	0.027	0.836	0.014	5.210	0.164	3.192	0.096	0.936	-18.585	0.025	-16.788	0.044	-18.774	0.022	0.834	0.006	5.210	0.165	2.055	0.061	0.979	-0.201	0.163	-0.225	0.011	-0.298	0.155	-0.303	0.011	D
1237665440442089583	-16.739	0.013	-17.267	0.015	-17.787	0.011	0.374	0.004	1.230	0.020	4.637	0.015	0.914	-19.698	0.010	-19.820	0.005	-20.513	0.005	0.465	0.003	1.230	0.016	4.637	0.018	1.016	-0.308	0.109	-0.208	0.009	-0.414	0.115	-0.312	0.009	N
1237665440442089601	-15.894	0.044	-17.295	0.018	-17.559	0.017	0.209	0.007	1.618	0.098	5.664	0.024	0.928	-18.567	0.042	-19.883	0.006	-20.166	0.010	0.221	0.007	1.618	0.091	5.664	0.024	0.935	-0.059	0.111	0.009	0.004	-0.102	0.109	-0.052	0.003	N
1237665440442155197	-15.940	0.037	-15.978	0.053	-16.711	0.033	0.486	0.015	2.675	0.133	7.356	0.099	0.924	-18.518	0.034	-18.329	0.023	-19.180	0.021	0.535	0.009	2.675	0.120	7.356	0.109	0.933	-0.052	0.182	-0.094	0.006	-0.142	0.188	-0.177	0.006	N
1237665440442220653	-16.509	0.019	-15.381	0.071	-16.838	0.023	0.735	0.013	3.997	0.098	2.222	0.039	0.914	-18.874	0.020	-17.862	0.026	-19.235	0.016	0.710	0.006	3.268	0.083	2.222	0.037	0.957	-0.355	0.148	-0.229	0.013	-0.413	0.163	-0.269	0.012	B
1237665440442286144	-15.553	0.047	-15.660	0.056	-16.360	0.037	0.470	0.017	2.998	0.188	3.246	0.050	0.947	-18.349	0.042	-18.204	0.026	-19.031	0.025	0.525	0.011	2.998	0.167	3.246	0.056	0.969	-0.043	0.147	-0.087	0.013	-0.095	0.125	-0.152	0.011	N
1237665440442351629	-18.519	0.003	-16.077	0.034	-18.628	0.004	0.903	0.003	7.041	0.028	3.769	0.023	1.043	-21.356	0.003	-19.178	0.008	-21.493	0.003	0.878	0.001	7.868	0.032	3.769	0.022	2.139	0.115	0.068	0.164	0.006	0.073	0.063	0.081	0.005	B
1237665440442351685	-13.977	0.257	-16.040	0.041	-16.192	0.049	0.123	0.026	1.336	0.514	3.635	0.039	0.911	-16.590	0.231	-18.505	0.014	-18.676	0.036	0.137	0.025	1.336	0.457	3.635	0.040	0.928	0.111	0.105	-0.019	0.006	0.020	0.105	-0.079	0.006	N
1237665440442351734	-14.992	0.072	-16.965	0.016	-17.129	0.017	0.133	0.008	1.470	0.150	4.627	0.017	1.003	-17.688	0.071	-19.631	0.005	-19.799	0.011	0.136	0.008	1.470	0.146	4.627	0.017	1.787	0.087	0.104	0.003	0.007	0.099	0.097	-0.004	0.009	N
1237665440442351742	-15.038	0.102	-16.540	0.028	-16.783	0.030	0.193	0.015	1.770	0.257	5.764	0.047	0.968	-17.539	0.088	-18.830	0.010	-19.119	0.022	0.225	0.014	1.770	0.218	5.764	0.050	0.956	-0.153	0.138	-0.065	0.010	-0.237	0.132	-0.130	0.008	N
1237665440442351757	-17.459	0.009	-18.070	0.009	-18.559	0.007	0.356	0.003	8.528	0.095	7.629	0.016	1.120	-20.322	0.007	-20.590	0.003	-21.217	0.004	0.432	0.002	8.528	0.077	6.040	0.015	2.214	-0.277	0.069	-0.306	0.011	-0.491	0.059	-0.582	0.012	D
1237665440442417214	-15.524	0.038	-14.926	0.092	-16.018	0.041	0.630	0.021	2.989	0.150	5.313	0.122	0.960	-18.317	0.036	-17.514	0.030	-18.741	0.026	0.669	0.009	2.989	0.140	5.313	0.132	0.927	-0.033	0.262	-0.102	0.016	-0.092	0.209	-0.160	0.012	N
1237665440442417243	-13.941	0.253	-15.938	0.035	-16.098	0.046	0.130	0.027	1.143	0.432	2.641	0.030	1.092	-15.174	0.829	-18.408	0.012	-18.462	0.042	0.040	0.030	1.143	1.531	2.641	0.025	1.130	-0.004	0.160	0.220	0.036	0.057	0.143	0.279	0.036	N
1237665440442417323	-14.042	0.243	-15.919	0.044	-16.097	0.052	0.144	0.028	2.266	0.817	5.032	0.062	0.967	-16.440	0.247	-18.315	0.016	-18.493	0.040	0.142	0.028	2.266	0.832	5.032	0.062	0.958	0.053	0.176	0.017	0.007	0.065	0.186	0.012	0.007	N
1237665440442548314	-16.244	0.030	-17.596	0.012	-17.870	0.012	0.216	0.005	4.773	0.194	5.190	0.016	0.919	-18.946	0.025	-20.036	0.005	-20.375	0.008	0.261	0.005	4.773	0.159	5.190	0.018	1.009	-0.096	0.082	-0.027	0.005	-0.139	0.079	-0.041	0.005	N
1237665440978370643	-15.812	0.040	-16.549	0.031	-16.994	0.024	0.330	0.010	2.198	0.118	4.542	0.034	0.991	-18.183	0.044	-19.059	0.009	-19.460	0.015	0.300	0.009	2.198	0.131	4.542	0.032	0.990	0.022	0.114	0.255	0.009	-0.110	0.098	0.093	0.007	N
1237665440978370649	-18.530	0.005	-14.734	0.202	-18.562	0.008	0.970	0.005	8.695	0.051	0.186	0.002	1.118	-20.441	0.005	-15.956	0.015	-20.458	0.005	0.983	0.000	8.335	0.048	0.186	0.002	1.947	-0.239	0.066	0.151	0.011	-0.358	0.070	-0.261	0.012	B
1237665440978501687	-15.761	0.043	-16.749	0.026	-17.116	0.022	0.280	0.009	1.315	0.077	4.130	0.025	1.011	-18.637	0.032	-19.169	0.009	-19.688	0.014	0.372	0.007	1.315	0.056	4.130	0.030	0.927	-0.086	0.129	-0.204	0.006	-0.182	0.109	-0.291	0.005	N
1237665440978698320	-17.111	0.012	-18.295	0.006	-18.610	0.006	0.245	0.002	2.828	0.044	6.283	0.010	1.387	-19.782	0.009	-20.561	0.003	-20.992	0.004	0.321	0.002	2.828	0.033	6.283	0.012	3.315	-0.215	0.092	-0.083	0.010	-0.293	0.076	-0.168	0.009	N
1237665440978763955	-14.746	0.111	-16.861	0.020	-17.006	0.023	0.118	0.011	1.921	0.308	6.474	0.031	0.945	-16.859	0.106	-18.915	0.007	-19.067	0.015	0.123	0.011	1.921	0.293	6.474	0.031	0.978	-0.063	0.088	-0.016	0.011	-0.125	0.071	-0.023	0.012	N
1237665440978829317	-17.141	0.010	-18.422	0.006	-18.713	0.005	0.228	0.002	1.375	0.018	7.431	0.009	1.281	-19.953	0.009	-21.035	0.002	-21.376	0.003	0.263	0.002	1.375	0.015	7.431	0.010	3.360	-0.209	0.074	-0.025	0.010	-0.348	0.090	-0.055	0.013	N
1237665440978829339	-18.038	0.010	-16.807	0.044	-18.341	0.013	0.753	0.008	32.586	0.384	1.998	0.020	0.977	-20.198	0.011	-19.491	0.011	-20.654	0.008	0.650	0.003	14.140	0.195	1.805	0.015	1.377	-0.315	0.124	-0.355	0.008	-0.552	0.134	-0.567	0.007	BD
1237665440978829404	-16.913	0.015	-17.037	0.028	-17.729	0.016	0.465	0.007	3.750	0.072	7.047	0.038	0.912	-19.772	0.013	-19.617	0.008	-20.450	0.008	0.528	0.004	3.750	0.062	7.047	0.043	1.480	-0.018	0.103	-0.107	0.007	-0.087	0.089	-0.187	0.006	N
1237665440978960400	-18.748	0.004	-17.439	0.020	-19.032	0.005	0.766	0.003	11.823	0.051	5.233	0.022	0.911	-21.273	0.004	-20.225	0.006	-21.623	0.003	0.718	0.001	8.031	0.037	5.233	0.020	1.350	-0.087	0.081	-0.163	0.006	-0.243	0.079	-0.310	0.005	B
1237665440978960466	-17.803	0.006	-18.586	0.006	-19.016	0.004	0.321	0.002	1.582	0.011	9.040	0.011	1.216	-20.898	0.005	-21.415	0.002	-21.940	0.002	0.377	0.001	1.582	0.009	8.526	0.011	4.636	-0.147	0.075	-0.158	0.010	-0.315	0.070	-0.367	0.010	D
1237665440979025953	-17.948	0.008	-17.772	0.017	-18.616	0.009	0.535	0.004	4.070	0.038	5.856	0.022	0.980	-20.648	0.007	-20.246	0.006	-21.218	0.005	0.585	0.002	2.741	0.023	5.856	0.024	1.044	-0.171	0.073	-0.187	0.005	-0.293	0.080	-0.324	0.005	B
1237665440979026019	-17.812	0.008	-18.136	0.011	-18.738	0.007	0.419	0.003	5.995	0.057	7.638	0.019	0.928	-20.682	0.006	-20.659	0.004	-21.423	0.004	0.499	0.002	5.995	0.047	7.120	0.020	0.941	-0.196	0.069	-0.162	0.003	-0.304	0.057	-0.274	0.003	D
1237665440979091535	-15.438	0.036	-16.520	0.020	-16.861	0.018	0.263	0.007	9.656	0.467	3.223	0.015	0.922	-17.564	0.055	-19.201	0.005	-19.418	0.011	0.174	0.007	9.656	0.731	3.223	0.013	1.624	-0.129	0.098	-0.097	0.018	-0.328	0.091	-0.142	0.017	N
1237665440979157097	-16.251	0.022	-17.500	0.012	-17.798	0.011	0.233	0.004	0.676	0.020	3.109	0.008	0.941	-19.276	0.018	-20.223	0.003	-20.602	0.006	0.288	0.003	0.676	0.016	2.955	0.009	0.966	-0.270	0.126	-0.213	0.006	-0.404	0.084	-0.312	0.008	D
1237665440979222670	-16.739	0.015	-13.961	0.104	-16.820	0.016	0.927	0.007	6.668	0.128	1.561	0.040	0.942	-19.196	0.015	-16.533	0.035	-19.285	0.015	0.917	0.003	6.343	0.124	1.561	0.040	0.935	-0.244	0.171	-0.079	0.012	-0.346	0.142	-0.150	0.012	B
1237665440979288192	-16.037	0.029	-16.809	0.025	-17.243	0.019	0.322	0.008	0.962	0.037	2.653	0.014	0.972	-18.936	0.022	-19.261	0.007	-19.863	0.010	0.418	0.005	0.962	0.028	2.653	0.017	0.958	-0.170	0.141	-0.139	0.010	-0.353	0.108	-0.239	0.010	N
1237665440979288199	-14.189	0.131	-15.253	0.065	-15.599	0.059	0.267	0.026	0.473	0.088	1.175	0.019	0.928	-16.572	0.131	-17.614	0.019	-17.966	0.039	0.267	0.024	0.473	0.088	1.175	0.019	0.926	0.289	0.267	-0.024	0.027	0.266	0.198	0.006	0.025	N
1237665440979353636	-16.563	0.021	-16.992	0.023	-17.551	0.016	0.396	0.007	1.389	0.038	5.153	0.028	0.968	-19.266	0.021	-19.670	0.006	-20.239	0.009	0.400	0.005	1.177	0.032	4.497	0.025	1.030	-0.284	0.127	-0.299	0.011	-0.404	0.114	-0.412	0.011	BD
1237665440979484734	-16.692	0.015	-16.919	0.022	-17.564	0.014	0.441	0.006	1.496	0.029	4.918	0.025	0.992	-19.392	0.014	-19.505	0.007	-20.202	0.008	0.466	0.004	1.286	0.024	4.366	0.023	1.109	-0.402	0.167	-0.376	0.013	-0.540	0.157	-0.511	0.012	BD
1237665440979550284	-16.213	0.032	-15.792	0.059	-16.775	0.030	0.591	0.015	3.631	0.151	5.595	0.095	0.944	-18.497	0.030	-17.941	0.024	-19.007	0.021	0.617	0.008	3.631	0.144	5.595	0.100	0.953	-0.140	0.155	-0.058	0.014	-0.153	0.109	-0.098	0.015	N
1237665441515503721	-17.239	0.013	-16.890	0.028	-17.831	0.014	0.574	0.007	7.435	0.119	5.513	0.039	0.976	-19.978	0.011	-19.268	0.011	-20.432	0.008	0.651	0.003	7.435	0.104	5.513	0.045	0.974	-0.048	0.118	-0.073	0.004	-0.057	0.118	-0.106	0.004	N
1237665441515503806	-14.675	0.116	-17.880	0.006	-17.936	0.008	0.044	0.004	1.286	0.221	6.983	0.012	0.992	-17.214	0.100	-20.265	0.002	-20.328	0.006	0.051	0.004	1.286	0.188	6.983	0.012	1.152	-0.065	0.065	-0.017	0.010	-0.137	0.062	-0.025	0.010	N
1237665441515896903	-13.881	0.195	-16.154	0.027	-16.280	0.032	0.103	0.017	0.281	0.081	1.620	0.011	0.965	-16.886	0.152	-18.863	0.008	-19.026	0.022	0.131	0.016	0.281	0.062	1.620	0.012	0.914	-0.117	0.110	-0.055	0.012	-0.177	0.120	-0.088	0.012	N
1237665441516027964	-17.592	0.005	-18.483	0.005	-18.879	0.004	0.299	0.001	1.894	0.013	6.888	0.007	1.207	-20.661	0.005	-21.460	0.001	-21.884	0.002	0.318	0.001	1.894	0.012	6.130	0.007	3.467	-0.358	0.074	-0.377	0.013	-0.478	0.057	-0.497	0.017	D
1237665441516028047	-15.789	0.038	-15.916	0.046	-16.607	0.030	0.465	0.014	1.645	0.083	3.722	0.047	0.925	-18.384	0.034	-18.247	0.020	-19.070	0.020	0.523	0.009	1.645	0.073	3.722	0.053	0.939	-0.200	0.155	-0.074	0.012	-0.277	0.172	-0.116	0.013	N
1237665441516028062	-16.385	0.020	-16.701	0.025	-17.307	0.017	0.421	0.007	1.466	0.038	3.849	0.022	1.020	-19.218	0.017	-19.172	0.009	-19.948	0.009	0.503	0.004	1.466	0.031	3.849	0.026	1.353	-0.290	0.191	-0.134	0.012	-0.334	0.137	-0.236	0.012	N
1237665441516290101	-19.164	0.002	-18.821	0.007	-19.759	0.003	0.573	0.002	5.027	0.013	8.316	0.012	0.920	-22.068	0.002	-21.720	0.002	-22.660	0.002	0.574	0.001	4.184	0.011	8.316	0.012	1.000	-0.097	0.044	-0.074	0.004	-0.142	0.033	-0.120	0.004	B
1237665441516290234	-13.434	0.418	-16.754	0.022	-16.803	0.028	0.038	0.014	1.385	0.909	4.595	0.022	1.014	-17.142	0.142	-19.310	0.006	-19.448	0.018	0.112	0.013	5.534	1.144	4.068	0.023	1.178	-0.225	0.119	-0.305	0.012	-0.603	0.103	-0.692	0.010	BD
1237665441516355626	-17.458	0.007	-18.067	0.009	-18.557	0.006	0.357	0.002	1.551	0.014	6.919	0.013	1.067	-20.282	0.007	-20.771	0.003	-21.306	0.003	0.383	0.002	1.290	0.011	6.279	0.012	1.810	-0.333	0.094	-0.301	0.008	-0.456	0.106	-0.417	0.007	BD
1237665441516355719	-14.939	0.074	-15.635	0.055	-16.095	0.044	0.339	0.019	1.091	0.112	2.890	0.039	0.956	-17.754	0.060	-18.078	0.018	-18.681	0.028	0.417	0.014	1.091	0.089	2.890	0.046	0.964	-0.249	0.221	-0.315	0.022	-0.266	0.185	-0.304	0.023	N
1237665441516421146	-18.629	0.004	-15.546	0.033	-18.690	0.004	0.944	0.002	5.184	0.022	20.198	0.144	0.982	-21.377	0.004	-18.337	0.010	-21.441	0.003	0.940	0.001	4.575	0.019	20.198	0.143	1.016	-0.143	0.097	-0.141	0.003	-0.233	0.087	-0.238	0.003	B
1237667252945616923	-18.099	0.006	-17.170	0.023	-18.484	0.008	0.697	0.005	21.809	0.158	4.078	0.022	1.066	-20.439	0.007	-19.946	0.006	-20.973	0.005	0.605	0.002	9.011	0.076	3.757	0.017	1.623	-0.362	0.132	-0.405	0.009	-0.456	0.106	-0.512	0.010	BD
1237667252945748053	-18.734	0.025	-15.396	0.194	-18.783	0.026	0.955	0.008	14.200	0.463	2.785	0.124	0.968	-21.013	0.024	-14.396	0.016	-21.016	0.024	0.998	0.000	14.200	0.442	2.785	0.134	4.400	0.442	0.411	-0.620	0.018	-0.228	0.387	-0.669	0.015	N
1237667252945748097	-15.307	0.072	-15.998	0.043	-16.459	0.038	0.340	0.017	2.146	0.214	3.676	0.049	0.884	-17.747	0.065	-18.247	0.019	-18.778	0.028	0.378	0.015	2.146	0.191	3.676	0.053	0.944	-0.099	0.107	-0.096	0.014	-0.151	0.122	-0.126	0.013	N
1237667252945813654	-15.810	0.041	-16.359	0.036	-16.871	0.028	0.370	0.012	19.832	1.100	4.354	0.040	0.937	-18.336	0.038	-18.750	0.013	-19.315	0.018	0.397	0.009	19.832	1.017	4.354	0.042	0.959	-0.074	0.098	0.006	0.007	-0.146	0.107	0.011	0.009	N
1237667253482225675	-15.378	0.058	-16.632	0.023	-16.929	0.022	0.233	0.010	3.305	0.265	5.765	0.036	0.950	-18.004	0.046	-18.923	0.009	-19.310	0.015	0.292	0.009	3.305	0.207	5.765	0.040	0.933	-0.177	0.103	-0.101	0.009	-0.263	0.103	-0.152	0.009	N
1237667253482487860	-17.928	0.005	-17.420	0.015	-18.456	0.006	0.610	0.003	3.154	0.017	5.567	0.017	1.048	-20.942	0.004	-19.705	0.006	-21.244	0.003	0.752	0.001	3.154	0.014	5.567	0.023	1.532	-0.141	0.178	-0.109	0.007	-0.291	0.111	-0.235	0.007	N
1237667253482487930	-17.607	0.008	-18.634	0.005	-18.990	0.004	0.273	0.002	3.315	0.033	7.072	0.009	1.784	-20.912	0.004	-20.980	0.003	-21.699	0.003	0.478	0.001	3.315	0.018	5.678	0.011	5.737	-0.246	0.075	-0.355	0.010	-0.529	0.061	-0.735	0.011	D
1237667253482553389	-17.011	0.015	-17.448	0.018	-18.004	0.012	0.394	0.005	1.516	0.030	5.917	0.025	0.984	-19.892	0.013	-19.970	0.007	-20.684	0.007	0.475	0.003	1.516	0.024	5.917	0.029	1.137	-0.018	0.097	-0.169	0.005	-0.097	0.086	-0.275	0.004	N
1237667253482618902	-16.692	0.026	-18.533	0.006	-18.716	0.006	0.148	0.003	0.591	0.021	6.014	0.010	1.169	-19.405	0.020	-20.901	0.002	-21.145	0.004	0.195	0.003	0.591	0.015	6.014	0.011	1.795	0.142	0.060	-0.047	0.007	-0.106	0.054	-0.082	0.007	N
1237667322186694726	-15.281	0.038	-15.484	0.040	-16.140	0.028	0.447	0.013	2.479	0.125	4.339	0.051	0.906	-17.674	0.034	-17.652	0.027	-18.416	0.022	0.497	0.010	2.479	0.111	4.339	0.056	0.951	-0.076	0.230	-0.127	0.009	-0.135	0.208	-0.189	0.010	N
1237667322723369088	-12.964	0.551	-17.335	0.008	-17.354	0.013	0.012	0.006	0.313	0.281	3.677	0.008	1.053	-15.083	0.507	-19.386	0.005	-19.407	0.010	0.013	0.006	0.313	0.257	3.677	0.008	1.277	0.104	0.098	-0.030	0.006	0.062	0.099	0.009	0.005	N
1237667322723434682	-15.468	0.025	-17.495	0.005	-17.651	0.006	0.127	0.003	1.305	0.043	4.365	0.006	1.032	-18.236	0.022	-20.119	0.002	-20.295	0.004	0.144	0.002	1.305	0.038	4.159	0.006	2.015	-0.302	0.139	-0.225	0.007	-0.483	0.133	-0.270	0.008	D
1237667322723434712	-15.986	0.015	-15.679	0.032	-16.596	0.016	0.565	0.008	1.879	0.036	2.685	0.021	0.885	-18.618	0.013	-17.885	0.018	-19.065	0.011	0.655	0.005	1.879	0.030	2.685	0.025	1.002	-0.224	0.322	-0.227	0.015	-0.352	0.265	-0.352	0.016	N
1237667322723500153	-15.705	0.029	-18.414	0.003	-18.500	0.004	0.071	0.002	1.004	0.041	7.943	0.007	0.960	-18.450	0.024	-20.917	0.002	-21.023	0.003	0.088	0.002	1.004	0.032	7.730	0.007	1.254	-0.090	0.047	-0.081	0.004	-0.166	0.048	-0.123	0.004	D
1237667322723631193	-16.387	0.020	-15.372	0.072	-16.747	0.025	0.714	0.014	23.536	0.587	2.872	0.048	0.925	-18.700	0.020	-17.817	0.034	-19.098	0.018	0.685	0.008	23.536	0.613	2.872	0.045	0.951	-0.073	0.236	-0.006	0.006	-0.158	0.202	-0.008	0.006	N
1237667322723631315	-14.358	0.107	-15.877	0.028	-16.116	0.031	0.191	0.016	1.784	0.272	5.413	0.045	0.901	-16.773	0.098	-18.162	0.017	-18.429	0.025	0.209	0.015	1.784	0.247	5.413	0.047	0.955	-0.061	0.212	-0.090	0.005	-0.116	0.195	-0.113	0.005	N
1237667322723696662	-18.246	0.005	-19.524	0.003	-19.816	0.002	0.229	0.001	3.913	0.022	8.632	0.005	1.797	-21.458	0.003	-21.917	0.001	-22.464	0.001	0.390	0.001	3.913	0.013	8.632	0.007	5.047	-0.177	0.044	-0.242	0.004	-0.395	0.041	-0.386	0.004	N
1237667322723696663	-16.968	0.008	-18.635	0.003	-18.847	0.003	0.171	0.001	1.222	0.013	4.143	0.003	1.004	-19.897	0.006	-21.273	0.001	-21.542	0.002	0.214	0.001	1.222	0.010	3.891	0.003	1.600	-0.234	0.100	-0.270	0.005	-0.400	0.101	-0.418	0.006	D
1237667322723696789	-18.095	0.005	-18.619	0.008	-19.141	0.006	0.375	0.002	92.972	0.569	3.734	0.005	1.207	-20.023	0.005	-20.692	0.003	-21.161	0.003	0.345	0.001	14.626	0.098	3.799	0.005	1.436	0.236	0.133	0.221	0.005	0.065	0.111	0.046	0.005	BD
1237667322723696863	-14.530	0.054	-16.090	0.017	-16.321	0.017	0.185	0.008	1.619	0.121	2.775	0.012	0.884	-17.142	0.047	-18.524	0.009	-18.792	0.013	0.211	0.007	1.619	0.105	2.775	0.013	0.941	-0.124	0.153	-0.072	0.011	-0.176	0.142	-0.095	0.010	N
1237667322723762338	-14.051	0.089	-15.099	0.042	-15.450	0.039	0.269	0.018	1.308	0.163	3.216	0.036	0.868	-16.646	0.079	-17.508	0.022	-17.912	0.029	0.302	0.016	1.308	0.144	3.216	0.039	0.921	-0.177	0.274	-0.092	0.010	-0.217	0.246	-0.118	0.011	N
1237667322723827726	-17.881	0.003	-17.262	0.010	-18.368	0.004	0.634	0.002	4.533	0.017	3.615	0.009	0.991	-20.383	0.003	-19.974	0.004	-20.950	0.003	0.587	0.001	3.449	0.014	3.615	0.008	1.930	-0.205	0.187	-0.268	0.011	-0.318	0.190	-0.381	0.010	B
1237667322723827758	-17.080	0.006	-17.709	0.006	-18.192	0.005	0.353	0.002	1.056	0.008	5.203	0.008	0.930	-19.863	0.005	-20.356	0.003	-20.890	0.003	0.382	0.001	0.897	0.006	4.826	0.007	1.399	-0.205	0.137	-0.235	0.007	-0.310	0.149	-0.292	0.006	BD
1237667322723827770	-17.884	0.011	-18.208	0.005	-18.811	0.006	0.419	0.003	2.220	0.032	8.052	0.028	2.042	-20.667	0.010	-20.656	0.003	-21.414	0.005	0.495	0.002	2.220	0.027	8.052	0.033	999.	-0.249	0.069	0.151	0.015	-0.366	0.064	-0.308	0.014	N
1237667322723827863	-16.041	0.014	-15.461	0.031	-16.542	0.014	0.625	0.007	1.281	0.022	0.884	0.008	0.927	-18.142	0.016	-17.972	0.014	-18.813	0.011	0.531	0.005	1.281	0.026	0.741	0.005	1.008	-0.138	0.304	-0.226	0.040	-0.448	0.320	-0.577	0.047	D
1237667322723958800	-18.668	0.002	-18.035	0.009	-19.150	0.004	0.637	0.002	7.361	0.019	7.558	0.013	1.235	-21.799	0.002	-20.524	0.004	-22.091	0.002	0.759	0.001	7.361	0.015	6.017	0.013	3.757	-0.257	0.074	-0.323	0.006	-0.411	0.074	-0.411	0.006	D
1237667322723958937	-15.020	0.038	-15.417	0.036	-15.989	0.026	0.403	0.012	2.991	0.151	5.209	0.051	0.890	-17.505	0.034	-17.678	0.020	-18.348	0.019	0.452	0.009	2.991	0.133	5.209	0.056	0.918	-0.117	0.271	-0.150	0.010	-0.242	0.255	-0.200	0.011	N
1237667322723958957	-15.834	0.021	-15.797	0.029	-16.568	0.018	0.503	0.008	5.655	0.155	2.073	0.018	0.949	-18.031	0.021	-17.924	0.020	-18.731	0.014	0.517	0.007	5.655	0.150	2.073	0.018	0.959	0.057	0.302	0.040	0.015	0.151	0.278	0.050	0.015	N
1237667322724024401	-17.092	0.008	-19.202	0.002	-19.348	0.002	0.120	0.001	1.793	0.019	10.839	0.005	1.361	-19.915	0.007	-21.897	0.001	-22.059	0.001	0.134	0.001	1.793	0.017	9.850	0.005	2.576	-0.301	0.054	-0.319	0.005	-0.484	0.065	-0.462	0.005	D
1237667322724155492	-15.405	0.032	-15.249	0.049	-16.082	0.028	0.530	0.013	1.959	0.083	2.448	0.034	0.906	-17.830	0.028	-17.356	0.030	-18.372	0.021	0.599	0.009	1.959	0.072	2.448	0.039	0.941	-0.250	0.280	-0.142	0.015	-0.376	0.241	-0.200	0.014	N
1237667322724155512	-14.452	0.066	-15.903	0.018	-16.156	0.020	0.201	0.010	1.418	0.131	2.064	0.012	0.882	-16.525	0.072	-18.069	0.011	-18.303	0.016	0.186	0.010	1.418	0.142	2.064	0.012	0.915	-0.152	0.223	-0.017	0.013	-0.171	0.233	0.008	0.015	N
1237667323260305465	-17.141	0.006	-18.310	0.004	-18.628	0.004	0.248	0.001	1.135	0.009	6.400	0.006	1.066	-20.056	0.006	-21.188	0.002	-21.516	0.002	0.255	0.001	1.135	0.009	6.135	0.006	1.918	-0.069	0.092	-0.131	0.006	-0.190	0.092	-0.203	0.007	D
1237667323260305522	999.	999.	999.	999.	999.	999.	0.096	0.151	10.200	31.688	4.082	0.202	1.065	999.	999.	999.	999.	999.	999.	0.000	0.422	10.200	999.	4.011	0.164	2.071	-0.095	3.280	0.540	0.102	-0.461	0.201	-0.346	0.025	D
1237667323260305533	999.	999.	999.	999.	999.	999.	0.376	999.	15.064	999.	92.953	999.	2.178	-16.005	999.	-16.781	999.	-17.213	999.	0.284	999.	15.064	999.	92.953	999.	1.057	999.	0.000	1.670	0.520	999.	0.000	999.	0.276	N
1237667323260370980	-16.649	0.015	-19.419	0.002	-19.501	0.002	0.067	0.001	0.984	0.020	7.814	0.003	1.235	-19.822	0.011	-22.294	0.001	-22.400	0.001	0.088	0.001	1.041	0.016	6.962	0.003	2.733	-0.253	0.054	-0.118	0.002	-0.478	0.047	-0.480	0.002	BD
1237667323260371097	-16.719	0.011	-16.094	0.029	-17.204	0.012	0.635	0.007	6.394	0.085	3.956	0.029	0.969	-18.552	0.016	-18.867	0.010	-19.474	0.009	0.420	0.004	6.394	0.133	3.217	0.016	1.091	-0.143	0.180	-0.177	0.010	-0.289	0.191	-0.497	0.010	D
1237667323260371127	-15.344	0.030	-14.165	0.101	-15.660	0.034	0.744	0.018	3.138	0.121	5.656	0.151	0.891	-17.832	0.028	-16.304	0.061	-18.070	0.025	0.797	0.010	3.138	0.112	5.656	0.168	0.985	-0.035	0.363	-0.050	0.016	-0.229	0.306	-0.188	0.017	N
1237667323260436605	-14.222	0.068	-15.275	0.033	-15.624	0.030	0.268	0.014	0.610	0.057	2.011	0.018	0.886	-17.004	0.052	-17.650	0.020	-18.127	0.023	0.347	0.012	0.610	0.043	2.011	0.020	0.920	-0.284	0.333	-0.175	0.013	-0.394	0.303	-0.272	0.013	N
1237667323260502019	-18.976	0.002	-16.826	0.014	-19.116	0.002	0.877	0.001	7.576	0.013	3.531	0.010	1.019	-21.779	0.002	-19.614	0.005	-21.918	0.002	0.877	0.001	5.398	0.009	3.531	0.010	1.515	-0.226	0.069	-0.207	0.006	-0.317	0.072	-0.310	0.006	B
1237667323260567605	-14.916	0.084	-16.835	0.016	-17.006	0.018	0.139	0.009	1.986	0.237	6.619	0.030	0.920	-17.302	0.074	-19.067	0.010	-19.262	0.015	0.156	0.009	1.986	0.208	6.619	0.031	0.983	-0.021	0.162	-0.037	0.005	-0.190	0.160	-0.096	0.005	N
1237667323260567643	-14.673	0.063	-16.213	0.018	-16.449	0.019	0.188	0.009	2.943	0.260	3.882	0.020	0.877	-17.207	0.062	-18.718	0.010	-18.959	0.015	0.191	0.009	2.943	0.255	3.882	0.020	0.962	-0.092	0.230	-0.007	0.009	-0.158	0.253	-0.008	0.009	N
1237667323260567703	-14.913	0.074	-17.884	0.005	-17.952	0.006	0.055	0.004	0.942	0.100	3.751	0.005	1.316	-17.066	0.069	-19.973	0.003	-20.045	0.005	0.059	0.004	0.942	0.093	3.751	0.005	1.219	0.175	0.101	0.015	0.004	0.032	0.097	-0.002	0.004	N
1237667323260633139	-16.070	0.012	-17.080	0.009	-17.441	0.007	0.276	0.003	1.869	0.029	4.516	0.009	0.977	-19.009	0.011	-19.830	0.004	-20.247	0.004	0.313	0.002	1.869	0.026	4.516	0.009	1.857	-0.114	0.186	-0.046	0.014	-0.234	0.221	-0.077	0.015	N
1237667323260633183	-12.798	0.253	-15.741	0.016	-15.811	0.022	0.056	0.012	3.448	1.330	2.412	0.011	0.918	-15.888	0.152	-18.273	0.009	-18.387	0.017	0.092	0.012	3.448	0.768	2.412	0.012	0.984	-0.115	0.201	-0.074	0.015	-0.289	0.192	-0.139	0.014	N
1237667323260633230	-15.052	0.042	-15.543	0.036	-16.078	0.027	0.382	0.012	1.843	0.104	2.526	0.025	0.885	-17.683	0.037	-17.912	0.021	-18.556	0.020	0.439	0.010	1.843	0.090	2.526	0.028	0.992	-0.311	0.223	-0.136	0.014	-0.413	0.272	-0.211	0.015	N
1237667323260698686	-14.948	0.042	-15.849	0.024	-16.242	0.021	0.297	0.009	2.104	0.119	2.896	0.019	0.936	-17.669	0.036	-18.331	0.014	-18.802	0.016	0.344	0.008	2.104	0.102	2.896	0.021	0.943	-0.199	0.145	-0.124	0.008	-0.298	0.132	-0.197	0.009	N
1237667323260764177	-15.817	0.026	-16.465	0.019	-16.941	0.015	0.348	0.007	2.196	0.075	4.773	0.026	0.994	-17.999	0.026	-18.648	0.011	-19.124	0.012	0.347	0.006	2.528	0.086	4.773	0.026	0.978	0.037	0.204	0.060	0.007	0.043	0.182	0.087	0.007	B
1237667323260764326	-15.464	0.028	-17.690	0.005	-17.822	0.006	0.108	0.003	0.591	0.022	5.124	0.006	1.068	-18.238	0.025	-20.333	0.002	-20.481	0.004	0.121	0.002	0.591	0.020	4.996	0.006	1.907	-0.046	0.124	-0.076	0.007	-0.169	0.111	-0.127	0.006	D
1237667323260829813	-16.396	0.011	-17.068	0.011	-17.536	0.008	0.343	0.003	2.471	0.034	4.002	0.010	0.948	-19.156	0.009	-19.548	0.005	-20.122	0.005	0.404	0.002	2.471	0.028	4.002	0.011	1.270	-0.069	0.155	-0.091	0.007	-0.167	0.149	-0.138	0.007	N
1237667323260829935	-15.518	0.028	-16.133	0.023	-16.621	0.018	0.355	0.008	2.992	0.111	3.384	0.020	0.908	-18.192	0.024	-18.558	0.012	-19.143	0.012	0.409	0.006	2.992	0.096	3.384	0.023	0.993	-0.214	0.191	-0.065	0.012	-0.277	0.176	-0.090	0.012	N
1237667323260895278	-16.705	0.010	-16.617	0.019	-17.415	0.010	0.514	0.005	4.606	0.058	6.246	0.028	0.990	-19.482	0.009	-19.000	0.010	-20.020	0.006	0.602	0.003	4.606	0.049	6.246	0.034	1.272	-0.173	0.133	-0.168	0.009	-0.229	0.150	-0.227	0.009	N
1237667323261026354	-14.657	0.068	-16.534	0.014	-16.711	0.015	0.144	0.008	1.961	0.186	4.684	0.018	0.918	-17.078	0.063	-18.862	0.008	-19.053	0.012	0.154	0.008	1.961	0.172	4.441	0.018	0.958	-0.047	0.169	-0.052	0.004	-0.187	0.146	-0.165	0.005	D
1237667323261091954	-14.703	0.046	-16.648	0.010	-16.815	0.011	0.136	0.005	0.771	0.049	4.034	0.010	0.917	-17.440	0.041	-19.244	0.004	-19.433	0.008	0.153	0.005	0.771	0.044	3.774	0.010	1.174	-0.305	0.316	-0.313	0.023	-0.393	0.220	-0.358	0.024	D
1237667323261157385	-17.422	0.004	-16.495	0.017	-17.807	0.006	0.697	0.003	2.653	0.012	1.581	0.006	0.888	-20.060	0.004	-19.369	0.005	-20.521	0.003	0.648	0.001	1.451	0.007	1.581	0.005	1.051	-0.284	0.361	-0.499	0.009	-0.654	0.221	-0.821	0.010	B
1237667323261157453	-16.149	0.017	-16.536	0.020	-17.112	0.014	0.405	0.006	3.665	0.082	5.046	0.024	0.922	-18.834	0.014	-18.875	0.010	-19.607	0.009	0.483	0.004	3.665	0.068	5.046	0.028	0.994	0.120	0.293	-0.127	0.009	-0.084	0.180	-0.187	0.009	N
1237667323261420083	-14.810	0.062	-15.659	0.033	-16.068	0.030	0.307	0.014	4.650	0.394	6.055	0.059	0.898	-17.230	0.060	-18.013	0.019	-18.443	0.023	0.318	0.012	4.650	0.379	6.055	0.061	0.923	0.001	0.317	0.008	0.008	-0.063	0.193	-0.036	0.007	N
1237667323797110836	-17.231	0.004	-17.552	0.006	-18.156	0.004	0.420	0.002	1.511	0.008	5.126	0.008	0.975	-20.268	0.004	-20.394	0.003	-21.085	0.003	0.465	0.001	1.511	0.007	4.845	0.008	1.362	-0.342	0.166	-0.262	0.013	-0.419	0.148	-0.321	0.014	D
1237667323797110918	-14.729	0.036	-16.430	0.010	-16.636	0.010	0.166	0.005	0.396	0.019	2.004	0.005	0.910	-17.653	0.031	-19.157	0.005	-19.399	0.007	0.193	0.004	0.396	0.016	1.908	0.005	1.077	-0.319	0.303	-0.283	0.030	-0.518	0.246	-0.361	0.027	D
1237667323797110932	-15.486	0.036	-17.170	0.009	-17.379	0.010	0.168	0.005	0.930	0.045	3.277	0.009	0.941	-17.795	0.038	-19.537	0.005	-19.736	0.008	0.160	0.005	0.930	0.048	3.137	0.008	1.136	-0.269	0.195	-0.247	0.010	-0.228	0.173	-0.213	0.012	D
1237667323797110967	-15.453	0.029	-16.128	0.021	-16.595	0.017	0.343	0.007	1.936	0.074	3.446	0.020	0.933	-18.110	0.026	-18.582	0.013	-19.124	0.013	0.385	0.006	1.936	0.065	3.446	0.022	0.981	-0.021	0.235	-0.044	0.014	-0.181	0.158	-0.172	0.015	N
1237667323797176635	-14.980	0.046	-15.972	0.026	-16.338	0.023	0.279	0.010	2.650	0.165	3.092	0.020	0.926	-17.610	0.044	-18.546	0.014	-18.928	0.016	0.289	0.009	2.650	0.159	3.092	0.021	1.076	-0.064	0.256	-0.050	0.012	-0.142	0.257	-0.042	0.012	N
1237667323797242004	-16.336	0.008	-14.757	0.041	-16.564	0.010	0.808	0.006	3.103	0.029	1.851	0.018	0.908	-19.112	0.007	-16.926	0.023	-19.248	0.007	0.878	0.002	3.103	0.027	1.851	0.021	0.983	-0.349	0.339	-0.149	0.025	-0.533	0.321	-0.193	0.028	N
1237667323797307493	-17.329	0.007	-18.311	0.006	-18.680	0.005	0.282	0.002	1.882	0.017	8.857	0.011	0.979	-20.456	0.006	-21.182	0.003	-21.631	0.003	0.332	0.001	1.882	0.014	8.857	0.012	1.136	0.016	0.078	-0.069	0.006	-0.143	0.089	-0.201	0.005	N
1237667323797307576	-16.941	0.007	-18.251	0.004	-18.535	0.004	0.224	0.001	1.431	0.013	6.454	0.006	1.020	-19.911	0.007	-21.206	0.002	-21.494	0.002	0.227	0.001	1.431	0.013	6.454	0.006	1.944	0.004	0.087	0.004	0.008	-0.040	0.075	-0.009	0.008	N
1237667323797307673	-15.863	0.021	-15.959	0.032	-16.665	0.019	0.472	0.009	3.701	0.098	4.523	0.034	0.939	-18.749	0.017	-18.457	0.018	-19.365	0.012	0.559	0.006	3.701	0.082	4.523	0.040	0.986	-0.066	0.227	-0.140	0.009	-0.179	0.168	-0.246	0.010	N
1237667323797307743	-16.256	0.010	-16.621	0.014	-17.206	0.009	0.410	0.004	1.886	0.024	2.956	0.009	0.946	-19.201	0.009	-19.339	0.006	-20.025	0.005	0.461	0.003	1.886	0.022	2.760	0.009	1.126	-0.105	0.310	-0.154	0.015	-0.245	0.184	-0.252	0.015	D
1237667323797307748	-13.604	0.204	-17.072	0.009	-17.115	0.012	0.034	0.006	0.475	0.148	3.827	0.009	1.045	-16.113	0.229	-19.690	0.004	-19.729	0.009	0.030	0.006	0.475	0.167	3.827	0.008	1.038	-0.014	0.203	0.012	0.012	-0.083	0.096	0.008	0.010	N
1237667323797307767	-14.659	0.057	-14.941	0.055	-15.562	0.040	0.430	0.018	2.644	0.205	3.576	0.057	0.918	-17.414	0.052	-17.514	0.036	-18.218	0.031	0.468	0.015	2.644	0.187	3.576	0.061	0.961	-0.048	0.264	-0.045	0.009	-0.049	0.209	-0.103	0.009	N
1237667323797307772	-13.705	0.124	-15.990	0.021	-16.115	0.023	0.102	0.011	1.132	0.203	1.443	0.006	1.437	-16.441	0.128	-18.762	0.008	-18.883	0.015	0.098	0.010	1.132	0.212	1.305	0.006	1.166	-0.383	0.203	0.423	0.018	-0.542	0.172	-0.546	0.014	D
1237667323797372988	-18.144	0.002	-15.318	0.026	-18.221	0.003	0.930	0.002	4.022	0.012	0.385	0.002	0.926	-21.005	0.003	-18.485	0.010	-21.107	0.002	0.908	0.001	3.658	0.011	0.385	0.002	1.068	-0.205	0.141	-0.192	0.006	-0.364	0.113	-0.342	0.006	B
1237667323797373096	-18.193	0.003	-17.112	0.015	-18.535	0.005	0.726	0.003	6.466	0.023	3.480	0.011	0.873	-20.991	0.003	-19.741	0.007	-21.290	0.003	0.755	0.001	4.348	0.015	3.480	0.012	1.066	-0.105	0.191	-0.118	0.003	-0.305	0.164	-0.228	0.003	B
1237667323797373132	-16.638	0.008	-15.981	0.026	-17.111	0.010	0.642	0.006	2.363	0.023	1.356	0.008	0.939	-19.713	0.007	-18.657	0.014	-20.061	0.006	0.719	0.003	2.088	0.018	1.356	0.009	1.014	0.000	0.236	0.093	0.013	-0.137	0.195	-0.044	0.009	B
1237667323797373145	-14.463	0.095	-14.820	0.087	-15.408	0.064	0.414	0.029	2.235	0.293	4.028	0.094	0.949	-17.138	0.086	-17.300	0.052	-17.974	0.049	0.453	0.023	2.235	0.266	4.028	0.102	0.920	-0.082	0.346	0.025	0.008	-0.225	0.301	-0.126	0.009	N
1237667323797373198	-15.263	0.029	-17.329	0.006	-17.480	0.006	0.123	0.003	2.366	0.092	3.411	0.005	0.985	-17.740	0.031	-19.893	0.003	-20.033	0.005	0.115	0.003	2.366	0.100	3.307	0.005	1.241	-0.098	0.228	-0.186	0.014	-0.272	0.148	-0.162	0.012	D
1237667323797438564	-16.391	0.009	-13.878	0.063	-16.494	0.010	0.909	0.005	3.838	0.042	2.366	0.035	0.880	-19.077	0.009	-16.698	0.029	-19.192	0.009	0.896	0.003	3.609	0.040	2.366	0.034	0.988	-0.122	0.379	-0.090	0.023	-0.232	0.327	-0.168	0.021	B
1237667323797438566	-15.198	0.042	-15.913	0.027	-16.366	0.023	0.334	0.010	2.963	0.168	3.475	0.027	0.926	-17.871	0.037	-18.359	0.018	-18.894	0.018	0.381	0.009	2.963	0.145	3.475	0.030	1.002	-0.193	0.187	-0.078	0.012	-0.315	0.185	-0.173	0.010	N
1237667323797438604	-14.875	0.047	-15.611	0.028	-16.057	0.025	0.330	0.011	2.093	0.134	1.670	0.014	0.892	-17.171	0.046	-17.849	0.019	-18.315	0.020	0.340	0.010	2.093	0.129	1.670	0.015	0.940	-0.095	0.333	-0.007	0.014	-0.180	0.256	-0.009	0.014	N
1237667323797438634	-15.953	0.020	-17.053	0.010	-17.389	0.009	0.259	0.004	4.616	0.120	3.375	0.009	1.057	-17.790	0.034	-19.588	0.004	-19.778	0.007	0.153	0.004	4.616	0.213	3.052	0.007	1.254	0.180	0.176	0.296	0.011	-0.110	0.120	-0.117	0.012	D
1237667323797438642	-15.661	0.029	-16.597	0.015	-16.980	0.014	0.290	0.006	2.807	0.106	5.651	0.025	0.973	-18.301	0.027	-19.154	0.010	-19.562	0.011	0.305	0.006	3.072	0.110	5.651	0.026	1.045	-0.137	0.183	-0.110	0.009	-0.080	0.146	-0.015	0.007	B
1237667323797438654	-14.710	0.053	-15.907	0.021	-16.218	0.021	0.242	0.010	1.831	0.134	3.016	0.018	0.888	-17.276	0.049	-18.345	0.013	-18.689	0.016	0.264	0.009	1.831	0.122	3.016	0.019	0.997	-0.240	0.343	-0.051	0.010	-0.313	0.275	-0.047	0.010	N
1237667323797504020	-16.938	0.005	-15.999	0.021	-17.319	0.007	0.699	0.004	1.021	0.006	3.457	0.016	0.938	-19.851	0.005	-18.728	0.009	-20.181	0.004	0.732	0.002	1.021	0.006	3.457	0.017	1.108	-0.084	0.269	-0.108	0.019	-0.198	0.192	-0.193	0.021	N
1237667323797504055	-18.671	0.002	-17.556	0.009	-19.004	0.003	0.732	0.002	5.023	0.010	4.255	0.009	0.943	-21.707	0.002	-20.358	0.005	-21.982	0.002	0.771	0.001	4.158	0.008	4.255	0.009	1.097	-0.149	0.076	-0.119	0.003	-0.223	0.077	-0.199	0.003	B
1237667323797504157	-15.130	0.034	-15.760	0.023	-16.242	0.019	0.352	0.009	2.178	0.098	3.889	0.027	0.855	-17.182	0.042	-18.154	0.013	-18.526	0.016	0.282	0.008	2.178	0.125	3.889	0.024	0.960	0.118	0.273	0.126	0.018	0.153	0.219	0.312	0.018	N
1237667323797504163	-16.838	0.012	-17.493	0.013	-17.967	0.009	0.347	0.004	3.661	0.058	6.643	0.018	1.026	-19.583	0.011	-20.027	0.006	-20.580	0.006	0.392	0.003	3.661	0.051	6.643	0.020	1.533	-0.092	0.129	-0.068	0.007	-0.147	0.099	-0.162	0.007	N
1237667323797504193	-15.571	0.023	-15.074	0.049	-16.103	0.024	0.607	0.012	3.510	0.104	2.459	0.033	0.885	-18.244	0.020	-17.316	0.034	-18.629	0.017	0.694	0.008	3.510	0.090	2.459	0.039	0.933	-0.019	0.242	-0.008	0.011	-0.122	0.196	-0.019	0.010	N
1237667323797504196	-14.529	0.053	-15.790	0.019	-16.085	0.019	0.231	0.009	1.068	0.078	3.165	0.018	0.894	-17.022	0.053	-18.271	0.012	-18.570	0.016	0.232	0.009	1.068	0.078	3.165	0.018	0.969	-0.068	0.287	0.014	0.016	-0.030	0.254	-0.002	0.016	N
1237667323797504242	-17.191	0.013	-17.680	0.015	-18.215	0.011	0.383	0.004	28.142	0.481	7.396	0.026	0.958	-19.898	0.013	-20.398	0.005	-20.929	0.006	0.380	0.003	28.142	0.485	7.045	0.024	1.420	-0.085	0.067	-0.078	0.010	-0.166	0.052	-0.154	0.009	D
1237667323797504263	-16.054	0.029	-15.752	0.056	-16.666	0.029	0.564	0.014	2.472	0.095	2.817	0.041	0.936	-18.703	0.026	-18.047	0.025	-19.176	0.019	0.639	0.008	2.472	0.083	2.817	0.047	0.977	-0.153	0.120	-0.149	0.013	-0.184	0.110	-0.240	0.013	N
1237667323797504287	-15.326	0.041	-14.326	0.208	-15.690	0.066	0.712	0.040	8.526	0.461	4.529	0.146	0.939	-17.738	0.039	-16.554	0.082	-18.053	0.036	0.741	0.016	8.526	0.441	4.529	0.155	0.977	-0.119	0.380	0.040	0.038	-0.190	0.322	0.013	0.033	N
1237667323797504296	-15.617	0.036	-15.549	0.049	-16.336	0.030	0.510	0.014	9.115	0.435	3.332	0.048	0.964	-17.953	0.037	-17.938	0.030	-18.698	0.024	0.495	0.011	9.115	0.449	3.332	0.046	0.979	-0.104	0.161	-0.097	0.010	-0.154	0.176	-0.064	0.010	N
1237667323797569617	-15.964	0.034	-14.460	0.134	-16.206	0.038	0.797	0.021	4.622	0.206	1.314	0.047	0.940	-18.312	0.034	-16.797	0.056	-18.553	0.030	0.795	0.010	3.601	0.161	1.314	0.047	0.944	-0.228	0.175	-0.178	0.009	-0.347	0.169	-0.298	0.008	B
1237667323797569619	-15.273	0.064	-15.821	0.053	-16.334	0.041	0.370	0.018	3.937	0.343	4.588	0.062	0.933	-17.985	0.053	-18.201	0.022	-18.851	0.027	0.442	0.013	3.937	0.284	4.588	0.072	0.969	-0.202	0.160	-0.135	0.012	-0.292	0.161	-0.205	0.011	N
1237667323797569678	-15.345	0.035	-15.389	0.056	-16.120	0.033	0.484	0.015	2.742	0.127	1.777	0.022	0.970	-18.367	0.031	-18.159	0.019	-19.021	0.019	0.540	0.008	2.742	0.113	1.777	0.025	0.962	-0.136	0.175	0.018	0.015	-0.112	0.166	0.025	0.015	N
1237667323797569737	-16.588	0.015	-15.616	0.055	-16.960	0.019	0.706	0.011	4.011	0.077	1.667	0.021	0.963	-19.008	0.017	-18.308	0.018	-19.466	0.013	0.648	0.005	3.134	0.066	1.667	0.019	1.001	-0.360	0.162	-0.376	0.018	-0.441	0.124	-0.550	0.020	B
1237667323797635081	-17.227	0.009	-14.968	0.062	-17.355	0.011	0.887	0.006	3.923	0.044	1.188	0.017	0.971	-19.944	0.010	-18.031	0.021	-20.116	0.009	0.848	0.003	3.923	0.046	0.742	0.010	1.042	-0.080	0.158	-0.016	0.008	-0.250	0.162	-0.038	0.009	D
1237667323797635092	-19.284	0.003	-19.353	0.004	-20.072	0.003	0.478	0.001	69.256	0.231	2.353	0.003	2.337	-21.466	0.003	-21.459	0.002	-22.215	0.002	0.496	0.001	14.967	0.048	2.253	0.003	1.750	0.064	0.060	0.044	0.003	0.096	0.070	0.077	0.003	BD
1237667323797635139	-17.743	0.008	-18.254	0.010	-18.781	0.007	0.378	0.003	3.526	0.036	9.339	0.020	0.931	-20.855	0.006	-20.898	0.004	-21.629	0.004	0.484	0.002	3.526	0.028	9.339	0.025	1.059	-0.167	0.058	-0.200	0.003	-0.277	0.060	-0.312	0.003	N
1237667323797635203	-17.773	0.005	-16.870	0.023	-18.166	0.008	0.692	0.005	4.023	0.026	2.770	0.013	0.996	-20.681	0.005	-19.514	0.008	-21.000	0.004	0.740	0.002	4.023	0.025	2.359	0.013	1.054	-0.060	0.088	-0.070	0.007	-0.131	0.095	-0.145	0.008	D
1237667323797635239	-17.485	0.007	-16.303	0.033	-17.800	0.010	0.744	0.006	3.175	0.028	3.026	0.022	0.989	-20.199	0.008	-19.315	0.010	-20.597	0.006	0.686	0.003	2.030	0.019	3.026	0.020	1.152	-0.297	0.142	-0.307	0.022	-0.536	0.128	-0.416	0.018	B
1237667323797635256	-18.032	0.006	-16.563	0.039	-18.282	0.009	0.791	0.006	5.178	0.037	3.631	0.026	0.979	-20.684	0.006	-19.323	0.011	-20.956	0.005	0.772	0.002	2.601	0.019	3.631	0.025	1.028	-0.315	0.082	-0.270	0.006	-0.464	0.088	-0.393	0.006	B
1237667323797635257	-17.781	0.006	-17.739	0.014	-18.513	0.008	0.504	0.004	2.224	0.016	5.097	0.014	0.962	-20.885	0.005	-20.613	0.004	-21.510	0.004	0.556	0.002	2.224	0.014	5.715	0.017	1.108	-0.052	0.082	-0.035	0.005	-0.101	0.085	-0.063	0.005	D
1237667323797635258	-14.941	0.071	-15.573	0.053	-16.055	0.042	0.353	0.019	1.307	0.127	2.867	0.039	0.961	-17.986	0.050	-17.972	0.027	-18.731	0.029	0.494	0.013	1.307	0.088	2.867	0.052	0.984	-0.353	0.143	-0.384	0.018	-0.478	0.152	-0.639	0.018	N
1237667323797635368	-15.413	0.073	-15.182	0.124	-16.056	0.068	0.549	0.033	2.835	0.282	4.067	0.127	0.959	-17.834	0.068	-17.420	0.051	-18.399	0.046	0.585	0.019	2.835	0.263	4.067	0.136	0.934	0.048	0.146	0.019	0.010	-0.007	0.136	-0.078	0.011	N
1237667323797635381	-17.057	0.011	-14.934	0.076	-17.200	0.014	0.874	0.008	7.097	0.101	0.793	0.013	0.963	-19.586	0.012	-17.661	0.027	-19.756	0.011	0.850	0.003	7.097	0.104	0.793	0.013	1.012	-0.089	0.097	-0.050	0.011	-0.134	0.095	-0.077	0.011	N
1237667323797700611	-17.890	0.007	-16.949	0.031	-18.271	0.010	0.700	0.006	5.475	0.045	5.862	0.035	0.976	-20.535	0.007	-19.893	0.008	-21.013	0.006	0.637	0.002	3.854	0.035	5.862	0.031	1.265	-0.107	0.087	-0.139	0.009	-0.156	0.093	-0.214	0.009	B
1237667323797700647	-17.281	0.008	-16.182	0.036	-17.617	0.011	0.729	0.007	3.968	0.040	2.082	0.017	0.959	-19.931	0.009	-18.950	0.012	-20.300	0.007	0.705	0.003	2.401	0.025	2.082	0.016	0.944	-0.265	0.099	-0.212	0.006	-0.422	0.101	-0.343	0.006	B
1237667323797700671	-17.042	0.009	-16.495	0.030	-17.555	0.013	0.618	0.007	1.599	0.018	4.684	0.028	0.950	-19.992	0.008	-19.181	0.009	-20.413	0.006	0.672	0.003	1.599	0.016	4.684	0.031	1.154	-0.234	0.117	-0.160	0.015	-0.348	0.116	-0.242	0.018	N
1237667323797700726	-17.742	0.007	-18.635	0.006	-19.030	0.005	0.299	0.002	2.030	0.017	9.301	0.011	1.158	-20.609	0.005	-21.144	0.002	-21.662	0.002	0.373	0.001	2.030	0.013	8.845	0.013	2.770	-0.207	0.060	-0.225	0.009	-0.330	0.059	-0.378	0.010	D
1237667323797700769	-16.184	0.030	-13.601	0.179	-16.280	0.031	0.914	0.013	2.859	0.109	0.621	0.028	0.938	-18.547	0.032	-16.545	0.066	-18.707	0.029	0.858	0.008	2.859	0.117	0.621	0.025	0.969	-0.060	0.201	-0.109	0.015	-0.253	0.157	-0.165	0.013	N
1237667323797700807	-14.985	0.108	-16.817	0.025	-17.002	0.027	0.149	0.013	1.969	0.304	7.219	0.044	0.986	-17.715	0.093	-19.354	0.009	-19.571	0.018	0.173	0.012	1.969	0.259	7.219	0.046	0.973	-0.039	0.105	-0.053	0.006	-0.108	0.108	-0.106	0.006	N
1237667323797700828	-15.742	0.044	-17.095	0.019	-17.370	0.018	0.216	0.007	1.951	0.116	4.844	0.021	0.988	-18.606	0.039	-19.786	0.006	-20.102	0.011	0.244	0.007	1.951	0.102	4.844	0.022	1.549	-0.040	0.101	-0.063	0.007	-0.125	0.095	-0.103	0.007	N
1237667323797766175	-17.818	0.007	-14.039	0.070	-17.851	0.007	0.970	0.002	6.005	0.053	0.747	0.011	1.051	-20.369	0.008	-17.963	0.020	-20.482	0.007	0.898	0.002	6.005	0.057	0.747	0.010	1.074	-0.083	0.146	-0.092	0.005	-0.223	0.132	-0.174	0.005	N
1237667323797766246	-16.113	0.047	-16.335	0.047	-16.982	0.033	0.443	0.015	5.623	0.356	6.687	0.094	1.014	-18.773	0.033	-18.170	0.034	-19.266	0.025	0.627	0.010	5.623	0.245	6.687	0.135	0.998	-0.211	0.098	-0.261	0.009	-0.299	0.105	-0.334	0.012	N
1237667323797766302	-14.855	0.072	-16.851	0.016	-17.011	0.017	0.130	0.008	0.727	0.074	2.961	0.011	0.960	-17.735	0.056	-19.434	0.005	-19.640	0.011	0.165	0.007	0.727	0.057	2.961	0.011	0.998	-0.224	0.096	-0.072	0.010	-0.262	0.095	-0.087	0.010	N
1237667323797766325	-16.138	0.019	-15.819	0.043	-16.743	0.021	0.568	0.011	4.699	0.116	2.309	0.023	0.981	-18.494	0.024	-18.676	0.012	-19.341	0.013	0.450	0.006	4.699	0.148	2.309	0.018	0.992	-0.182	0.147	-0.163	0.014	-0.273	0.131	-0.258	0.014	N
1237667323797766335	-16.173	0.031	-15.003	0.100	-16.491	0.034	0.743	0.019	3.077	0.125	7.605	0.212	0.950	-18.793	0.025	-15.873	0.066	-18.864	0.024	0.933	0.004	3.077	0.098	7.605	0.308	0.967	-0.419	0.181	-0.431	0.014	-0.446	0.143	-0.541	0.015	N
1237667323797831757	999.	999.	999.	999.	999.	999.	0.000	0.021	0.624	999.	6.041	0.017	0.959	-16.690	0.371	-20.410	0.002	-20.445	0.012	0.025	0.008	0.624	0.364	5.496	0.016	2.482	-0.565	0.194	0.710	0.022	-0.793	0.198	-0.084	0.023	D
1237667323797831772	-14.829	0.102	-16.086	0.037	-16.383	0.037	0.232	0.018	2.190	0.314	4.500	0.046	0.962	-17.372	0.100	-18.598	0.016	-18.902	0.027	0.235	0.017	2.190	0.310	4.500	0.047	0.952	0.001	0.134	0.025	0.013	-0.054	0.134	-0.021	0.013	N
1237667323797831800	-15.041	0.113	-17.590	0.011	-17.689	0.014	0.081	0.008	1.085	0.178	7.264	0.023	1.043	-17.850	0.095	-20.207	0.005	-20.325	0.011	0.095	0.008	1.085	0.149	7.264	0.024	1.194	-0.072	0.078	-0.043	0.003	-0.096	0.087	-0.063	0.003	N
1237667323797897301	-16.926	0.012	-16.699	0.025	-17.571	0.013	0.546	0.006	9.157	0.136	4.431	0.026	0.957	-19.459	0.013	-19.494	0.008	-20.229	0.008	0.485	0.004	9.157	0.155	4.091	0.022	1.129	-0.190	0.098	-0.200	0.016	-0.241	0.101	-0.266	0.016	D
1237667323797897314	-16.233	0.021	-15.425	0.059	-16.655	0.024	0.673	0.013	3.598	0.095	5.552	0.085	0.947	-18.860	0.019	-17.745	0.025	-19.192	0.015	0.729	0.006	3.598	0.087	5.552	0.095	0.969	-0.039	0.187	-0.117	0.014	-0.114	0.144	-0.200	0.015	N
1237667323797897347	-16.232	0.020	-14.262	0.103	-16.396	0.023	0.858	0.012	4.924	0.126	2.070	0.056	0.976	-18.782	0.019	-16.403	0.047	-18.897	0.018	0.895	0.004	4.461	0.109	2.070	0.060	0.970	-0.173	0.132	-0.147	0.014	-0.175	0.127	-0.197	0.014	B
1237667323797897366	-15.082	0.075	-15.640	0.055	-16.149	0.045	0.368	0.020	3.031	0.315	5.364	0.084	0.939	-17.787	0.062	-17.979	0.027	-18.640	0.032	0.447	0.015	3.031	0.256	5.364	0.098	0.952	-0.353	0.155	-0.222	0.010	-0.428	0.162	-0.294	0.009	N
1237667323797897369	-15.800	0.027	-17.181	0.012	-17.449	0.011	0.212	0.005	1.166	0.043	4.244	0.012	0.968	-18.625	0.023	-19.776	0.004	-20.099	0.007	0.250	0.004	1.166	0.036	4.032	0.012	1.194	-0.261	0.094	-0.199	0.012	-0.338	0.098	-0.288	0.012	D
1237667323797962757	-18.620	0.003	-18.944	0.006	-19.546	0.004	0.420	0.002	2.981	0.012	8.076	0.009	0.942	-21.797	0.003	-21.793	0.002	-22.547	0.002	0.495	0.001	2.981	0.010	8.813	0.012	1.009	-0.139	0.042	-0.116	0.003	-0.192	0.041	-0.174	0.003	D
1237667323797962850	-18.293	0.006	-18.168	0.009	-18.985	0.005	0.523	0.002	3.341	0.024	7.331	0.021	3.079	-19.949	0.008	-20.418	0.003	-20.961	0.004	0.387	0.002	3.341	0.033	6.014	0.013	3.702	0.222	0.090	0.127	0.011	0.194	0.093	0.049	0.010	D
1237667323797962933	-16.768	0.015	-16.948	0.022	-17.614	0.014	0.452	0.006	3.905	0.073	4.095	0.021	0.946	-19.637	0.012	-19.399	0.008	-20.277	0.008	0.547	0.003	3.905	0.059	4.095	0.025	1.383	-0.201	0.098	-0.148	0.010	-0.336	0.104	-0.224	0.010	N
1237667323797962954	-15.797	0.030	-13.861	0.149	-15.965	0.034	0.854	0.017	3.126	0.124	2.604	0.101	0.927	-18.315	0.028	-15.674	0.062	-18.406	0.027	0.916	0.005	3.126	0.115	2.604	0.114	0.933	-0.087	0.205	0.010	0.019	-0.095	0.210	0.011	0.017	N
1237667323797962970	-15.315	0.055	-15.185	0.080	-16.005	0.047	0.525	0.022	1.225	0.090	3.139	0.069	0.953	-17.747	0.049	-17.353	0.033	-18.320	0.032	0.581	0.013	1.225	0.081	3.139	0.077	0.939	-0.130	0.180	-0.132	0.016	-0.195	0.177	-0.234	0.018	N
1237667323798159456	-15.714	0.077	-17.611	0.014	-17.786	0.016	0.141	0.009	0.390	0.043	4.024	0.017	1.132	-17.837	0.107	-20.107	0.004	-20.234	0.012	0.103	0.009	0.390	0.060	3.563	0.014	1.645	-0.057	0.058	-0.028	0.006	-0.340	0.048	-0.269	0.007	D
1237667323798159536	-15.293	0.037	-13.999	0.113	-15.581	0.039	0.764	0.020	3.596	0.175	8.748	0.305	0.936	-17.782	0.032	-15.432	0.090	-17.900	0.030	0.893	0.008	3.596	0.148	8.748	0.393	0.991	-0.510	0.403	-0.343	0.023	-0.538	0.307	-0.339	0.021	N
1237667323798159557	-14.091	0.256	-16.166	0.040	-16.316	0.048	0.122	0.026	1.626	0.623	4.793	0.051	0.947	-16.781	0.227	-18.691	0.015	-18.864	0.036	0.138	0.025	1.626	0.546	4.793	0.053	0.938	0.005	0.121	-0.030	0.007	-0.037	0.130	-0.081	0.006	N
1237667323798224983	-18.945	0.003	-18.568	0.008	-19.526	0.004	0.581	0.002	6.667	0.021	7.765	0.014	0.998	-22.034	0.002	-21.131	0.003	-22.426	0.002	0.691	0.001	6.667	0.017	7.765	0.017	1.068	-0.112	0.031	-0.157	0.002	-0.155	0.038	-0.223	0.002	N
1237667323798225112	-15.860	0.043	-16.372	0.032	-16.898	0.026	0.378	0.012	5.215	0.304	5.773	0.057	0.945	-18.055	0.041	-18.462	0.016	-19.030	0.019	0.399	0.010	5.215	0.286	5.773	0.059	0.969	-0.118	0.111	-0.066	0.012	-0.124	0.094	-0.062	0.010	N
1237667323798225124	-16.668	0.010	-16.440	0.019	-17.313	0.010	0.546	0.005	6.055	0.072	6.918	0.034	0.939	-19.200	0.009	-18.717	0.011	-19.738	0.007	0.603	0.003	6.055	0.065	6.372	0.035	1.071	-0.223	0.230	-0.187	0.012	-0.285	0.142	-0.261	0.012	D
1237667324333981805	-14.921	0.102	-17.287	0.010	-17.403	0.014	0.095	0.008	5.055	0.744	4.999	0.017	0.947	-17.009	0.176	-19.960	0.009	-20.029	0.014	0.055	0.008	5.055	1.335	4.999	0.016	0.994	-0.085	0.244	0.106	0.006	-0.091	0.309	0.104	0.010	N
1237667324334047236	-15.561	0.032	-17.676	0.005	-17.821	0.006	0.118	0.003	8.126	0.355	4.586	0.007	1.402	-17.707	0.032	-19.841	0.004	-19.983	0.005	0.117	0.003	8.126	0.360	4.389	0.007	1.878	0.144	0.142	0.053	0.012	-0.150	0.128	-0.199	0.012	D
1237667324334047310	-17.132	0.006	-18.008	0.005	-18.409	0.004	0.302	0.002	1.021	0.007	6.359	0.007	1.070	-19.980	0.005	-20.788	0.002	-21.210	0.002	0.316	0.001	0.912	0.006	5.936	0.007	2.108	-0.287	0.152	-0.320	0.012	-0.420	0.126	-0.304	0.011	BD
1237667324334047409	-16.486	0.013	-17.347	0.010	-17.752	0.008	0.305	0.003	17.535	0.301	4.949	0.012	0.936	-19.104	0.013	-19.869	0.005	-20.305	0.005	0.324	0.003	17.535	0.282	4.786	0.012	1.169	-0.120	0.141	-0.065	0.006	-0.190	0.136	-0.120	0.007	D
1237667324334112923	-15.235	0.031	-16.257	0.018	-16.615	0.015	0.274	0.007	1.618	0.067	4.304	0.019	0.923	-17.988	0.027	-18.806	0.010	-19.225	0.011	0.312	0.006	1.618	0.058	4.107	0.020	0.978	-0.312	0.224	-0.231	0.010	-0.383	0.238	-0.293	0.011	D
1237667324334178423	-15.495	0.025	-16.973	0.062	-17.221	0.050	0.197	0.010	2.839	0.096	7.458	0.017	0.924	-18.410	0.026	-19.915	0.004	-20.158	0.006	0.193	0.004	2.839	0.098	5.474	0.013	2.091	-0.101	0.539	0.157	0.043	-3.513	0.664	-3.671	0.054	D
1237667324334243849	-16.631	0.007	-16.256	0.018	-17.212	0.008	0.580	0.004	1.053	0.009	1.985	0.008	0.906	-19.571	0.005	-18.369	0.012	-19.881	0.005	0.746	0.002	1.053	0.007	1.985	0.012	1.049	-0.518	0.231	-0.416	0.015	-0.866	0.233	-0.748	0.017	N
1237667324334243951	999.	999.	999.	999.	999.	999.	0.000	0.010	0.186	999.	2.460	0.003	1.520	-16.602	0.104	-19.883	0.003	-19.935	0.005	0.041	0.004	0.186	0.028	2.108	0.003	1.766	-0.158	0.238	-0.346	0.024	-0.969	0.172	-1.164	0.022	D
1237667324334243971	-14.460	0.065	-15.540	0.030	-15.882	0.028	0.263	0.013	2.097	0.187	2.637	0.021	0.860	-17.157	0.052	-17.894	0.019	-18.339	0.021	0.328	0.011	2.097	0.147	2.637	0.024	0.973	-0.282	0.258	-0.147	0.014	-0.443	0.203	-0.272	0.014	N
1237667324334243995	-16.449	0.011	-15.639	0.033	-16.871	0.013	0.674	0.007	2.888	0.038	5.796	0.049	0.889	-19.099	0.009	-17.797	0.023	-19.385	0.009	0.762	0.004	2.888	0.034	5.796	0.058	0.946	-0.118	0.308	-0.193	0.008	-0.313	0.252	-0.387	0.009	N
1237667324334309419	-15.267	0.047	-16.165	0.024	-16.559	0.022	0.297	0.010	2.388	0.153	5.121	0.038	0.898	-17.714	0.041	-18.401	0.017	-18.864	0.018	0.339	0.009	2.388	0.133	5.121	0.041	0.958	-0.088	0.264	-0.069	0.005	-0.157	0.207	-0.155	0.006	N
1237667324334309429	-14.394	0.077	-16.887	0.010	-16.992	0.011	0.085	0.006	0.909	0.101	3.697	0.009	0.910	-17.191	0.074	-19.630	0.005	-19.739	0.008	0.089	0.006	0.909	0.096	3.697	0.009	0.940	-0.097	0.151	0.004	0.006	-0.122	0.134	-0.011	0.006	N
1237667324334309460	-15.830	0.024	-16.859	0.015	-17.214	0.013	0.272	0.005	1.729	0.056	4.878	0.017	0.884	-18.512	0.020	-19.259	0.008	-19.701	0.009	0.327	0.004	1.729	0.046	4.878	0.019	0.989	-0.236	0.173	-0.128	0.006	-0.355	0.179	-0.227	0.005	N
1237667324334374924	-17.114	0.007	-18.164	0.005	-18.514	0.004	0.269	0.001	5.471	0.045	6.782	0.007	1.051	-20.208	0.005	-20.969	0.002	-21.406	0.002	0.326	0.001	5.471	0.036	6.782	0.008	2.061	-0.028	0.071	-0.009	0.006	-0.088	0.082	-0.026	0.005	N
1237667324334374925	-15.996	0.015	-17.732	0.005	-17.932	0.005	0.162	0.002	1.111	0.022	4.868	0.006	0.972	-19.024	0.013	-20.528	0.002	-20.771	0.003	0.194	0.002	1.111	0.018	4.480	0.006	1.109	-0.380	0.181	-0.314	0.008	-0.603	0.146	-0.459	0.008	D
1237667324334374981	-18.118	0.004	-16.146	0.032	-18.282	0.006	0.858	0.004	5.773	0.029	1.564	0.010	0.979	-20.805	0.004	-19.055	0.010	-21.002	0.004	0.829	0.001	4.507	0.024	1.418	0.009	1.431	-0.192	0.115	-0.242	0.007	-0.275	0.117	-0.344	0.006	BD
1237667324334375054	-16.547	0.019	-16.383	0.034	-17.221	0.019	0.532	0.009	10.240	0.254	3.631	0.032	0.946	-19.022	0.022	-19.169	0.012	-19.851	0.012	0.458	0.006	7.042	0.205	3.631	0.028	0.987	-0.169	0.094	-0.123	0.006	-0.246	0.096	-0.188	0.006	B
1237667324334375073	-16.453	0.029	-13.149	0.098	-16.503	0.028	0.954	0.004	7.084	0.267	1.622	0.081	0.903	-18.756	0.030	-15.881	0.065	-18.830	0.028	0.931	0.004	7.084	0.275	1.622	0.078	0.988	-0.198	0.177	-0.196	0.007	-0.207	0.145	-0.109	0.005	N
1237667324334375082	-16.073	0.025	-16.208	0.033	-16.895	0.021	0.463	0.009	3.810	0.122	5.430	0.046	0.917	-18.733	0.023	-18.709	0.013	-19.474	0.013	0.498	0.006	3.810	0.113	5.430	0.049	1.058	-0.147	0.116	-0.090	0.010	-0.128	0.122	-0.084	0.010	N
1237667324334375129	-14.674	0.088	-15.957	0.029	-16.248	0.030	0.228	0.015	3.454	0.426	5.007	0.044	0.943	-17.220	0.079	-18.344	0.020	-18.674	0.025	0.253	0.014	3.454	0.380	5.007	0.046	1.023	-0.021	0.262	-0.078	0.008	-0.068	0.297	-0.104	0.007	N
1237667324334440484	-18.674	0.004	-17.377	0.023	-18.962	0.006	0.764	0.004	7.346	0.033	4.891	0.022	0.820	-21.519	0.004	-19.755	0.008	-21.714	0.003	0.831	0.001	5.628	0.023	4.891	0.025	0.961	-0.160	0.068	-0.195	0.003	-0.248	0.048	-0.280	0.003	B
1237667324334440523	-17.236	0.007	-17.919	0.008	-18.383	0.006	0.341	0.002	1.382	0.012	6.133	0.010	1.009	-20.289	0.006	-20.779	0.003	-21.314	0.003	0.383	0.002	1.382	0.011	5.880	0.011	2.018	-0.236	0.122	-0.189	0.013	-0.342	0.130	-0.281	0.011	D
1237667324334440570	-17.525	0.010	-17.430	0.019	-18.231	0.010	0.516	0.005	10.995	0.131	7.434	0.033	0.966	-20.396	0.007	-19.664	0.009	-20.843	0.006	0.656	0.002	10.995	0.101	6.690	0.039	1.011	-0.167	0.084	-0.149	0.006	-0.319	0.075	-0.301	0.006	D
1237667324334440628	-16.013	0.026	-14.352	0.140	-16.226	0.033	0.819	0.019	3.464	0.115	1.102	0.033	0.923	-18.426	0.028	-17.174	0.041	-18.724	0.024	0.753	0.009	3.464	0.126	1.102	0.029	0.933	-0.040	0.134	-0.094	0.012	-0.145	0.114	-0.197	0.011	N
1237667324334440636	-17.859	0.005	-16.911	0.025	-18.238	0.008	0.701	0.005	8.684	0.054	3.238	0.016	0.986	-20.486	0.006	-19.903	0.006	-20.985	0.004	0.625	0.002	6.239	0.044	3.238	0.013	1.627	-0.178	0.079	-0.189	0.010	-0.235	0.080	-0.231	0.010	B
1237667324334440637	999.	999.	999.	999.	999.	999.	0.000	0.040	0.186	999.	2.613	0.013	1.644	-21.190	0.048	-21.791	0.018	-22.284	0.021	0.356	0.011	4.192	0.274	2.606	0.026	1.023	-0.044	0.160	0.298	0.033	-0.218	0.172	0.346	0.019	BD
1237667324334440699	-16.798	0.012	-16.096	0.035	-17.256	0.014	0.652	0.008	1.927	0.028	2.456	0.021	0.956	-19.727	0.009	-17.880	0.019	-19.909	0.008	0.841	0.003	1.927	0.021	2.456	0.030	1.013	-0.345	0.120	-0.255	0.011	-0.503	0.109	-0.374	0.010	N
1237667324334506008	-18.541	0.003	-18.218	0.011	-19.144	0.005	0.568	0.003	3.431	0.013	7.178	0.014	1.053	-21.595	0.003	-21.072	0.003	-22.117	0.002	0.612	0.001	3.122	0.011	7.178	0.015	1.028	-0.149	0.065	-0.139	0.003	-0.252	0.055	-0.235	0.003	B
1237667324334506149	-17.492	0.012	-17.833	0.017	-18.428	0.011	0.415	0.005	6.853	0.103	6.176	0.022	0.963	-20.368	0.010	-20.352	0.006	-21.113	0.006	0.497	0.003	6.853	0.085	6.176	0.026	0.960	-0.119	0.063	-0.121	0.004	-0.174	0.059	-0.166	0.003	N
1237667324334506238	-14.500	0.135	-15.797	0.042	-16.084	0.045	0.226	0.023	2.135	0.413	4.857	0.062	0.950	-17.176	0.115	-18.228	0.020	-18.577	0.035	0.266	0.021	2.135	0.347	4.857	0.068	0.928	-0.172	0.173	-0.140	0.012	-0.186	0.167	-0.184	0.010	N
1237667324334506263	-13.370	0.389	-15.666	0.043	-15.790	0.057	0.101	0.033	0.605	0.360	3.240	0.041	0.936	-15.941	0.345	-18.075	0.018	-18.218	0.045	0.114	0.032	0.605	0.317	3.240	0.042	0.961	-0.055	0.150	-0.044	0.016	-0.146	0.181	-0.071	0.017	N
1237667324334506271	-16.917	0.009	-16.782	0.020	-17.604	0.011	0.525	0.005	1.318	0.015	6.220	0.027	0.966	-19.724	0.008	-19.407	0.007	-20.329	0.006	0.565	0.003	1.318	0.014	6.220	0.029	1.191	-0.149	0.169	-0.086	0.028	-0.272	0.145	-0.140	0.031	N
1237667324334506284	-16.758	0.011	-16.647	0.025	-17.456	0.013	0.520	0.006	1.495	0.021	4.897	0.026	0.964	-19.754	0.010	-19.369	0.009	-20.331	0.007	0.581	0.003	1.495	0.019	4.897	0.029	1.074	-0.200	0.116	-0.204	0.008	-0.309	0.118	-0.296	0.009	N
1237667324334506316	-15.130	0.061	-15.824	0.053	-16.284	0.041	0.339	0.017	2.101	0.175	3.945	0.045	0.912	-17.879	0.052	-18.303	0.018	-18.864	0.024	0.395	0.012	2.101	0.148	3.945	0.050	0.982	-0.070	0.153	-0.126	0.012	-0.139	0.159	-0.191	0.011	N
1237667324334506325	-15.361	0.036	-15.547	0.055	-16.211	0.034	0.451	0.015	2.517	0.121	3.516	0.040	0.930	-18.430	0.029	-18.134	0.020	-19.045	0.019	0.560	0.008	2.517	0.096	3.516	0.050	1.029	-0.288	0.138	-0.177	0.018	-0.423	0.163	-0.311	0.020	N
1237667324334506328	-14.604	0.088	-15.565	0.049	-15.940	0.043	0.286	0.019	1.452	0.178	2.289	0.028	1.015	-17.670	0.063	-18.085	0.020	-18.650	0.028	0.397	0.015	1.452	0.125	2.289	0.035	1.032	-0.330	0.151	-0.332	0.014	-0.409	0.157	-0.440	0.014	N
1237667324334506354	-16.041	0.026	-16.780	0.023	-17.225	0.018	0.329	0.007	2.136	0.075	3.193	0.016	0.969	-18.996	0.019	-19.200	0.009	-19.856	0.010	0.445	0.005	2.136	0.054	3.193	0.020	0.992	-0.102	0.086	-0.102	0.009	-0.232	0.091	-0.173	0.007	N
1237667324334571534	-18.291	0.003	-18.392	0.008	-19.095	0.004	0.471	0.002	2.533	0.010	7.340	0.011	1.037	-21.368	0.003	-21.267	0.002	-22.071	0.002	0.518	0.001	2.533	0.009	7.885	0.013	1.426	-0.049	0.061	-0.045	0.007	-0.076	0.057	-0.051	0.007	D
1237667324334571535	-18.175	0.014	-16.174	0.042	-18.335	0.013	0.861	0.005	9.648	0.169	2.797	0.055	1.721	-20.569	0.017	-19.473	0.008	-20.906	0.012	0.726	0.003	4.546	0.096	2.797	0.042	1.778	-0.581	0.058	-0.482	0.014	-0.970	0.054	-0.758	0.014	B
1237667324334571539	-16.530	0.016	-16.245	0.038	-17.150	0.019	0.560	0.009	1.866	0.038	3.594	0.030	1.035	-19.424	0.016	-19.107	0.011	-20.030	0.010	0.565	0.004	1.866	0.038	3.594	0.030	1.119	0.173	0.093	0.018	0.014	0.225	0.087	-0.001	0.014	N
1237667324334571543	-15.591	0.045	-16.543	0.028	-16.920	0.024	0.287	0.010	1.294	0.079	3.698	0.025	1.081	-18.378	0.038	-19.054	0.011	-19.521	0.015	0.341	0.008	1.294	0.066	3.698	0.027	1.053	-0.129	0.092	-0.132	0.015	-0.114	0.109	-0.226	0.018	N
1237667324334571629	-16.999	0.012	-14.150	0.092	-17.075	0.012	0.931	0.005	3.859	0.055	0.607	0.012	0.979	-19.726	0.012	-17.485	0.027	-19.856	0.011	0.883	0.003	3.859	0.059	0.607	0.011	1.079	-0.116	0.136	-0.068	0.012	-0.268	0.119	-0.119	0.012	N
1237667324334571631	-15.724	0.173	-17.055	0.059	-17.334	0.060	0.221	0.029	3.462	0.868	93.013	1.452	0.955	-18.448	0.119	-19.217	0.026	-19.652	0.043	0.320	0.024	3.462	0.581	93.013	1.764	0.934	0.006	0.202	-0.105	0.012	-0.077	0.181	-0.173	0.013	N
1237667324334571645	-17.158	0.010	-16.528	0.030	-17.641	0.012	0.636	0.007	2.276	0.027	2.788	0.019	0.969	-20.266	0.008	-18.738	0.013	-20.504	0.007	0.798	0.002	2.276	0.021	2.788	0.026	1.074	-0.120	0.111	-0.141	0.007	-0.304	0.095	-0.261	0.007	N
1237667324334571728	-17.153	0.012	-18.072	0.010	-18.459	0.008	0.293	0.003	1.568	0.023	4.433	0.009	1.003	-20.173	0.010	-20.939	0.003	-21.375	0.004	0.324	0.002	1.568	0.021	4.433	0.009	1.189	-0.018	0.078	-0.036	0.007	-0.099	0.083	-0.102	0.007	N
1237667324334571778	-15.797	0.038	-15.463	0.082	-16.395	0.041	0.571	0.020	1.190	0.060	2.237	0.042	0.935	-18.616	0.031	-17.617	0.035	-18.980	0.024	0.707	0.009	1.190	0.047	2.237	0.055	0.948	-0.172	0.148	-0.269	0.011	-0.152	0.120	-0.394	0.012	N
1237667324334571792	-16.125	0.028	-15.848	0.048	-16.748	0.026	0.558	0.013	2.224	0.083	5.202	0.072	0.972	-18.853	0.023	-17.950	0.026	-19.245	0.018	0.689	0.007	2.224	0.066	5.202	0.093	0.944	-0.240	0.156	-0.336	0.010	-0.329	0.151	-0.483	0.013	N
1237667324334571822	-15.228	0.053	-14.744	0.110	-15.765	0.054	0.606	0.027	1.369	0.097	2.749	0.078	0.954	-17.927	0.044	-16.830	0.053	-18.264	0.035	0.725	0.013	1.369	0.080	2.749	0.099	0.946	-0.224	0.168	-0.310	0.013	-0.344	0.186	-0.482	0.016	N
1237667324334571835	-16.249	0.020	-13.096	0.147	-16.307	0.020	0.947	0.007	4.343	0.109	0.578	0.020	0.946	-18.668	0.020	-15.957	0.051	-18.753	0.019	0.920	0.004	4.343	0.112	0.578	0.019	0.962	-0.163	0.186	-0.045	0.017	-0.164	0.164	-0.093	0.017	N
1237667324334571838	-15.723	0.035	-15.242	0.080	-16.262	0.038	0.604	0.019	2.894	0.133	3.423	0.067	0.955	-18.531	0.029	-17.405	0.038	-18.860	0.023	0.731	0.009	2.894	0.109	3.423	0.086	0.942	-0.132	0.167	-0.216	0.012	-0.209	0.166	-0.336	0.013	N
1237667324334571840	-13.202	0.411	-16.377	0.021	-16.434	0.029	0.044	0.016	0.555	0.357	3.069	0.017	0.958	-16.185	0.343	-19.166	0.007	-19.234	0.022	0.053	0.016	0.555	0.294	3.069	0.017	0.958	-0.056	0.106	-0.019	0.006	-0.121	0.093	-0.033	0.006	N
1237667324334571849	-17.217	0.010	-16.486	0.036	-17.664	0.014	0.657	0.008	3.809	0.045	2.372	0.017	1.012	-20.239	0.008	-18.926	0.014	-20.522	0.007	0.764	0.003	3.809	0.039	2.372	0.021	1.109	-0.008	0.081	0.014	0.007	-0.055	0.090	0.017	0.007	N
1237667324334571861	-15.343	0.069	-15.940	0.050	-16.435	0.040	0.360	0.018	3.145	0.297	2.811	0.039	0.938	-17.892	0.066	-18.414	0.020	-18.937	0.028	0.373	0.015	3.145	0.286	2.811	0.040	0.962	-0.003	0.104	-0.017	0.011	-0.015	0.111	-0.027	0.010	N
1237667324334637085	-17.725	0.008	-18.202	0.009	-18.742	0.007	0.385	0.003	2.336	0.023	4.635	0.010	0.998	-20.693	0.006	-20.758	0.004	-21.479	0.004	0.479	0.002	2.336	0.018	4.635	0.012	1.249	-0.217	0.079	-0.112	0.015	-0.251	0.078	-0.178	0.016	N
1237667324334637086	-16.468	0.018	-17.437	0.013	-17.810	0.010	0.284	0.004	0.984	0.023	2.850	0.008	0.953	-19.494	0.013	-20.021	0.005	-20.542	0.006	0.374	0.003	0.984	0.017	2.850	0.010	1.072	-0.145	0.056	-0.127	0.007	-0.235	0.057	-0.209	0.007	N
1237667324334637091	-15.437	0.049	-16.986	0.015	-17.220	0.015	0.187	0.007	1.107	0.075	4.284	0.017	1.028	-18.189	0.042	-19.518	0.006	-19.798	0.011	0.219	0.007	1.107	0.063	4.284	0.018	1.076	-0.148	0.092	-0.065	0.010	-0.201	0.111	-0.097	0.011	N
1237667324334637131	-17.782	0.004	-16.299	0.029	-18.028	0.007	0.793	0.004	2.651	0.013	2.066	0.011	0.904	-20.631	0.004	-19.313	0.007	-20.914	0.004	0.765	0.001	2.092	0.011	2.066	0.010	0.999	-0.215	0.100	-0.225	0.009	-0.357	0.089	-0.411	0.009	B
1237667324334637140	-16.829	0.012	-17.125	0.017	-17.740	0.011	0.426	0.005	1.237	0.018	4.706	0.017	0.975	-19.788	0.010	-19.730	0.006	-20.512	0.006	0.506	0.003	1.237	0.015	4.494	0.019	1.199	-0.301	0.116	-0.258	0.012	-0.450	0.106	-0.424	0.010	D
1237667324334637152	-16.880	0.010	-17.423	0.012	-17.938	0.008	0.371	0.003	0.876	0.011	2.976	0.008	0.961	-19.825	0.009	-20.204	0.004	-20.783	0.004	0.407	0.002	0.808	0.009	2.813	0.008	0.996	-0.202	0.080	-0.154	0.009	-0.355	0.091	-0.288	0.009	BD
1237667324334637189	-17.268	0.010	-17.737	0.013	-18.280	0.009	0.387	0.004	2.261	0.030	5.756	0.016	0.986	-20.248	0.008	-20.328	0.005	-21.041	0.005	0.475	0.002	2.261	0.024	5.756	0.019	1.404	-0.158	0.098	-0.150	0.005	-0.274	0.091	-0.256	0.006	N
1237667324334637213	-15.195	0.070	-14.981	0.105	-15.846	0.061	0.545	0.029	2.305	0.220	5.662	0.168	0.917	-17.633	0.060	-17.006	0.052	-18.117	0.043	0.632	0.017	2.305	0.188	5.662	0.200	0.961	-0.109	0.212	-0.176	0.023	-0.307	0.197	-0.345	0.023	N
1237667324334637227	-16.403	0.016	-17.688	0.007	-17.978	0.007	0.228	0.003	2.329	0.047	5.914	0.011	1.038	-19.180	0.015	-20.408	0.003	-20.712	0.004	0.237	0.003	2.329	0.045	5.625	0.010	1.764	-0.147	0.080	-0.123	0.017	-0.212	0.089	-0.167	0.015	D
1237667324334637274	-15.410	0.091	-15.380	0.075	-16.148	0.059	0.503	0.027	2.366	0.297	5.857	0.189	0.936	-18.094	0.069	-17.334	0.068	-18.531	0.051	0.660	0.020	2.366	0.222	5.857	0.257	0.966	-0.266	0.225	-0.439	0.022	-0.328	0.217	-0.567	0.021	N
1237667324334637285	-17.725	0.004	-14.596	0.047	-17.784	0.005	0.946	0.002	4.565	0.024	0.380	0.003	0.977	-20.639	0.005	-18.052	0.013	-20.735	0.004	0.912	0.001	4.565	0.025	0.380	0.003	1.098	-0.094	0.083	-0.024	0.008	-0.164	0.094	-0.042	0.007	N
1237667324334637287	-16.221	0.024	-16.085	0.048	-16.908	0.026	0.526	0.012	4.526	0.139	4.345	0.045	0.951	-19.170	0.022	-18.845	0.017	-19.772	0.014	0.566	0.006	4.526	0.128	4.345	0.049	1.067	0.056	0.123	-0.038	0.004	0.009	0.114	-0.088	0.005	N
1237667324334637325	-15.464	0.046	-15.234	0.081	-16.108	0.044	0.548	0.021	2.659	0.165	2.007	0.042	0.931	-18.174	0.039	-17.483	0.037	-18.635	0.029	0.646	0.011	2.659	0.138	2.007	0.050	0.965	0.064	0.125	-0.057	0.011	0.043	0.134	-0.103	0.010	N
1237667324334637347	-16.718	0.012	-16.646	0.025	-17.435	0.014	0.510	0.006	1.327	0.021	4.936	0.027	0.983	-19.651	0.011	-19.267	0.009	-20.229	0.007	0.580	0.003	1.327	0.018	4.936	0.031	1.193	-0.060	0.107	-0.184	0.011	-0.142	0.112	-0.301	0.011	N
1237667324334637356	-14.811	0.099	-15.538	0.062	-15.987	0.053	0.333	0.024	1.791	0.248	3.930	0.067	0.952	-17.396	0.090	-17.942	0.026	-18.455	0.037	0.367	0.020	1.791	0.223	3.930	0.072	0.967	-0.125	0.179	-0.106	0.010	-0.134	0.157	-0.134	0.010	N
1237667324334637362	-15.603	0.033	-14.458	0.129	-15.928	0.041	0.738	0.024	0.993	0.042	0.745	0.021	0.987	-18.157	0.032	-16.839	0.044	-18.440	0.026	0.764	0.009	0.716	0.030	0.745	0.023	0.995	-0.731	0.242	-0.488	0.026	-0.775	0.270	-0.498	0.025	B
1237667324334702605	-18.327	0.007	-16.531	0.048	-18.517	0.009	0.837	0.006	21.993	0.174	5.097	0.046	1.036	-20.521	0.008	-19.754	0.010	-20.957	0.006	0.663	0.003	10.977	0.112	5.097	0.033	1.431	-0.233	0.091	-0.230	0.008	-0.424	0.096	-0.363	0.009	B
1237667324334702622	-17.709	0.006	-17.980	0.011	-18.605	0.007	0.432	0.003	1.602	0.012	5.622	0.011	1.199	-20.743	0.005	-20.834	0.003	-21.542	0.003	0.473	0.001	1.781	0.012	6.225	0.014	2.296	0.076	0.077	0.010	0.004	0.008	0.072	-0.054	0.004	BD
1237667324334702646	-17.662	0.011	-19.158	0.006	-19.402	0.005	0.195	0.002	5.977	0.087	9.998	0.011	1.326	-21.171	0.006	-21.605	0.002	-22.162	0.003	0.395	0.001	7.515	0.051	9.998	0.016	4.108	-0.284	0.040	-0.248	0.004	-0.581	0.034	-0.484	0.004	B
1237667324334702681	-18.655	0.003	-17.001	0.020	-18.869	0.004	0.818	0.003	6.673	0.022	2.480	0.010	0.916	-21.441	0.003	-19.982	0.006	-21.693	0.003	0.788	0.001	5.006	0.017	2.480	0.009	1.063	-0.183	0.093	-0.261	0.007	-0.300	0.083	-0.431	0.007	B
1237667324334702708	-14.243	0.485	-16.684	0.025	-16.793	0.052	0.089	0.036	1.392	1.046	5.866	0.078	0.984	-15.721	1.028	-18.903	0.019	-18.959	0.055	0.042	0.038	1.477	2.474	5.866	0.071	0.971	0.191	0.164	-0.575	0.026	0.123	0.182	-0.370	0.028	B
1237667324334702748	-18.379	0.005	-18.576	0.009	-19.234	0.005	0.449	0.002	5.717	0.034	9.636	0.018	1.000	-21.582	0.004	-21.174	0.004	-22.150	0.003	0.587	0.001	5.717	0.025	9.636	0.023	1.256	-0.217	0.047	-0.202	0.004	-0.362	0.039	-0.328	0.004	N
1237667324334702869	-17.559	0.007	-17.058	0.024	-18.090	0.010	0.608	0.005	4.129	0.035	6.231	0.028	0.922	-20.501	0.006	-19.730	0.008	-20.935	0.005	0.664	0.002	4.129	0.032	6.231	0.032	1.115	-0.036	0.087	-0.095	0.007	-0.104	0.076	-0.158	0.007	N
1237667324334702891	-16.838	0.009	-16.497	0.025	-17.434	0.012	0.572	0.006	3.099	0.037	3.314	0.018	0.966	-19.356	0.011	-19.387	0.007	-20.125	0.007	0.486	0.003	1.977	0.028	3.314	0.015	1.430	-0.217	0.106	-0.246	0.016	-0.339	0.103	-0.358	0.018	B
1237667324334702963	-16.353	0.019	-15.858	0.049	-16.886	0.022	0.607	0.012	1.740	0.043	2.655	0.030	0.962	-19.259	0.016	-18.096	0.023	-19.579	0.013	0.738	0.005	1.740	0.035	2.655	0.039	1.001	-0.158	0.132	-0.150	0.007	-0.297	0.146	-0.229	0.008	N
1237667324334702972	-15.707	0.043	-15.098	0.101	-16.197	0.046	0.632	0.024	5.871	0.334	1.765	0.046	0.930	-18.018	0.043	-17.416	0.041	-18.511	0.031	0.627	0.013	3.379	0.194	1.765	0.045	0.954	-0.250	0.185	-0.204	0.012	-0.342	0.155	-0.281	0.010	B
1237667324334702990	-15.788	0.029	-15.246	0.066	-16.303	0.031	0.618	0.016	2.270	0.087	3.339	0.058	0.924	-18.387	0.025	-17.219	0.034	-18.705	0.020	0.739	0.007	2.270	0.072	3.339	0.074	0.943	-0.296	0.178	-0.367	0.014	-0.393	0.193	-0.535	0.015	N
1237667324334768181	-17.965	0.004	-17.545	0.012	-18.528	0.005	0.590	0.003	2.926	0.013	7.079	0.018	0.984	-20.771	0.004	-20.494	0.003	-21.394	0.003	0.557	0.001	2.073	0.010	7.079	0.017	1.553	-0.159	0.089	-0.167	0.013	-0.230	0.097	-0.239	0.013	B
1237667324334768238	-18.965	0.003	-18.036	0.014	-19.350	0.005	0.697	0.003	19.421	0.065	4.505	0.012	1.090	-22.107	0.002	-20.603	0.005	-22.349	0.002	0.795	0.001	16.308	0.047	3.663	0.012	1.628	-0.091	0.056	-0.082	0.003	-0.280	0.051	-0.303	0.003	BD
1237667324334768346	-16.478	0.015	-16.248	0.035	-17.122	0.018	0.547	0.009	2.104	0.039	1.049	0.008	0.943	-19.309	0.015	-19.121	0.010	-19.972	0.009	0.536	0.004	0.864	0.017	1.049	0.007	1.014	-0.296	0.118	-0.269	0.016	-0.391	0.121	-0.370	0.014	B
1237667324334768368	-15.278	0.045	-15.568	0.042	-16.185	0.031	0.427	0.014	2.559	0.156	2.885	0.037	0.966	-17.482	0.050	-17.949	0.020	-18.493	0.023	0.385	0.012	2.559	0.175	2.885	0.034	0.980	0.003	0.216	0.056	0.021	-0.004	0.189	0.157	0.021	N
1237667324334768379	-15.329	0.044	-13.980	0.171	-15.605	0.051	0.773	0.029	2.409	0.140	3.008	0.126	0.951	-17.939	0.041	-16.249	0.068	-18.147	0.036	0.820	0.011	2.409	0.131	3.008	0.138	0.958	0.006	0.232	-0.065	0.017	0.001	0.222	-0.102	0.018	N
1237667324334833744	-15.997	0.047	-18.214	0.010	-18.346	0.010	0.108	0.004	1.226	0.079	8.526	0.017	1.098	-18.807	0.040	-20.857	0.003	-21.010	0.006	0.125	0.004	1.226	0.068	8.526	0.017	1.641	-0.019	0.070	-0.032	0.006	-0.043	0.072	-0.066	0.005	N
1237667324334833783	-15.450	0.056	-14.105	0.178	-15.726	0.059	0.773	0.030	2.901	0.216	1.963	0.102	0.927	-17.799	0.051	-15.921	0.079	-17.976	0.045	0.843	0.011	2.901	0.196	1.963	0.117	0.902	-0.133	0.163	-0.018	0.012	-0.149	0.179	-0.019	0.013	N
1237667324334833807	-15.892	0.033	-16.810	0.021	-17.198	0.018	0.293	0.007	17.365	0.759	2.964	0.015	0.921	-18.982	0.022	-19.240	0.011	-19.871	0.011	0.433	0.006	75.807	2.176	2.964	0.020	0.994	0.068	0.078	0.027	0.009	0.188	0.075	0.118	0.009	B
1237667324334833870	-15.528	0.048	-17.738	0.009	-17.871	0.009	0.109	0.004	0.978	0.065	6.320	0.013	0.927	-18.279	0.042	-20.336	0.003	-20.488	0.006	0.124	0.004	0.978	0.056	6.023	0.013	1.063	-0.175	0.076	-0.116	0.005	-0.269	0.090	-0.204	0.005	D
1237667324334833950	-14.679	0.110	-14.675	0.137	-15.430	0.088	0.498	0.040	2.987	0.456	3.533	0.132	0.913	-17.230	0.090	-16.730	0.060	-17.761	0.060	0.604	0.024	2.987	0.369	3.533	0.163	0.935	-0.210	0.212	-0.186	0.011	-0.262	0.194	-0.248	0.010	N
1237667324334899203	-18.134	0.005	-17.983	0.012	-18.814	0.006	0.529	0.003	4.454	0.028	6.412	0.017	0.914	-21.181	0.004	-20.438	0.005	-21.625	0.003	0.659	0.001	4.454	0.022	6.412	0.022	1.073	-0.190	0.065	-0.186	0.003	-0.285	0.067	-0.280	0.003	N
1237667324334899265	-19.660	0.001	-17.817	0.012	-19.843	0.002	0.843	0.001	13.749	0.022	3.623	0.008	1.090	-22.345	0.001	-20.449	0.004	-22.520	0.001	0.848	0.000	10.717	0.017	3.623	0.009	2.453	-0.121	0.045	-0.116	0.004	-0.153	0.054	-0.169	0.004	B
1237667324334899374	-17.167	0.011	-17.586	0.014	-18.149	0.009	0.398	0.004	5.337	0.075	6.252	0.020	0.928	-20.007	0.009	-19.972	0.005	-20.742	0.005	0.501	0.002	5.337	0.059	5.872	0.023	0.994	-0.229	0.079	-0.215	0.005	-0.316	0.065	-0.293	0.005	D
1237667324334899420	-18.818	0.002	-15.054	0.044	-18.852	0.002	0.969	0.001	11.309	0.027	0.620	0.003	1.164	-21.319	0.002	-18.266	0.007	-21.382	0.002	0.941	0.000	11.309	0.027	0.644	0.003	5.171	-0.241	0.064	-0.108	0.015	-0.317	0.058	-0.114	0.015	D
1237667324334964782	-16.620	0.016	-18.121	0.006	-18.364	0.006	0.194	0.003	0.640	0.014	4.638	0.007	0.988	-19.684	0.012	-20.801	0.002	-21.133	0.004	0.257	0.002	0.778	0.012	4.273	0.007	1.512	-0.248	0.088	-0.284	0.008	-0.452	0.081	-0.522	0.008	BD
1237667324334964812	-17.747	0.007	-17.869	0.012	-18.562	0.007	0.466	0.003	1.515	0.013	5.999	0.016	1.004	-20.718	0.006	-20.369	0.005	-21.310	0.004	0.573	0.002	1.515	0.010	5.999	0.020	1.092	-0.153	0.102	-0.220	0.004	-0.299	0.091	-0.385	0.004	N
1237667324334964813	-15.811	0.033	-15.357	0.067	-16.360	0.033	0.598	0.017	2.865	0.123	4.343	0.078	1.079	-18.478	0.026	-17.231	0.033	-18.777	0.021	0.752	0.007	2.865	0.096	4.343	0.105	1.098	-0.390	0.184	-0.339	0.016	-0.642	0.200	-0.536	0.015	N
1237667324334964884	-17.207	0.012	-17.024	0.025	-17.872	0.013	0.536	0.006	5.795	0.085	3.927	0.022	0.970	-20.086	0.009	-19.210	0.010	-20.486	0.007	0.685	0.003	5.795	0.065	3.927	0.030	1.366	-0.043	0.102	-0.083	0.006	-0.128	0.098	-0.128	0.008	N
1237667324334964901	-16.099	0.028	-17.648	0.011	-17.881	0.011	0.187	0.004	2.716	0.102	5.088	0.012	1.031	-18.746	0.028	-20.276	0.003	-20.514	0.006	0.189	0.004	2.716	0.101	5.088	0.012	2.207	-0.088	0.071	-0.007	0.008	-0.161	0.073	-0.005	0.009	N
1237667324334964917	-12.950	0.470	-16.936	0.012	-16.963	0.017	0.019	0.008	0.255	0.192	3.637	0.010	0.949	-15.496	0.586	-19.665	0.003	-19.688	0.013	0.015	0.008	0.255	0.243	3.637	0.010	1.307	-0.123	0.072	0.003	0.010	-0.102	0.082	0.008	0.010	N
1237667324334964987	-15.370	0.046	-16.823	0.014	-17.076	0.015	0.201	0.007	16.684	1.051	3.067	0.013	0.908	-17.924	0.039	-19.150	0.006	-19.454	0.011	0.237	0.007	16.684	0.880	3.067	0.014	1.023	-0.094	0.100	0.013	0.014	-0.103	0.090	0.027	0.017	N
1237667324335030394	-17.062	0.016	-17.120	0.025	-17.844	0.015	0.480	0.007	7.618	0.154	4.324	0.026	1.032	-19.891	0.014	-19.604	0.009	-20.510	0.009	0.558	0.004	7.618	0.131	4.142	0.029	1.032	-0.136	0.080	-0.117	0.004	-0.192	0.084	-0.164	0.005	D
1237667324335226892	-16.639	0.179	-18.541	0.027	-18.715	0.035	0.141	0.020	3.366	0.882	92.972	0.844	1.115	-18.446	0.030	-16.630	0.077	-18.633	0.028	0.836	0.010	3.366	0.129	92.972	3.306	0.837	-0.231	0.127	0.006	0.017	-0.434	0.140	-0.247	0.018	N
1237667442437587048	-15.651	0.022	-15.239	0.048	-16.217	0.023	0.588	0.012	4.805	0.137	1.983	0.024	0.887	-18.113	0.024	-17.921	0.021	-18.774	0.016	0.536	0.007	4.039	0.127	1.983	0.022	0.970	-0.106	0.189	-0.138	0.014	-0.287	0.185	-0.282	0.013	B
1237667442437587079	-13.713	0.198	-15.733	0.038	-15.890	0.042	0.128	0.021	3.169	0.924	4.483	0.040	0.915	-16.116	0.216	-18.224	0.014	-18.370	0.030	0.117	0.021	3.169	1.017	4.483	0.039	0.990	0.182	0.362	0.137	0.025	0.187	0.273	0.173	0.023	N
1237667442437652578	-16.331	0.014	-17.160	0.009	-17.575	0.008	0.311	0.003	1.570	0.028	3.725	0.010	1.049	-18.331	0.018	-19.496	0.005	-19.815	0.006	0.248	0.003	1.570	0.036	3.725	0.009	1.116	0.102	0.182	0.174	0.009	0.122	0.167	0.195	0.007	N
1237667442437718037	-17.330	0.005	-16.474	0.020	-17.737	0.007	0.683	0.004	3.915	0.023	1.713	0.007	0.864	-19.870	0.005	-19.361	0.007	-20.398	0.004	0.609	0.002	1.960	0.013	1.713	0.006	0.917	-0.437	0.236	-0.445	0.010	-0.711	0.258	-0.706	0.009	B
1237667442437718105	-15.488	0.027	-15.523	0.039	-16.258	0.024	0.486	0.011	2.488	0.089	5.125	0.052	0.879	-17.961	0.023	-17.610	0.025	-18.552	0.017	0.572	0.008	2.488	0.075	5.125	0.062	0.898	-0.261	0.286	-0.252	0.009	-0.303	0.222	-0.357	0.009	N
1237667442437783614	-17.090	0.007	-14.772	0.049	-17.211	0.008	0.892	0.004	5.343	0.047	0.640	0.008	0.879	-19.481	0.008	-17.449	0.023	-19.636	0.007	0.862	0.003	3.151	0.029	0.640	0.007	0.921	-0.344	0.299	-0.360	0.005	-0.418	0.287	-0.550	0.006	B
1237667442437783651	-16.603	0.010	-15.742	0.032	-17.008	0.012	0.684	0.007	3.516	0.044	2.630	0.022	0.910	-18.983	0.011	-18.357	0.015	-19.467	0.009	0.633	0.004	2.448	0.033	2.630	0.020	0.949	-0.197	0.180	-0.206	0.010	-0.361	0.210	-0.364	0.010	B
1237667442437849209	-14.900	0.047	-16.497	0.013	-16.722	0.014	0.180	0.007	1.871	0.121	2.293	0.008	0.901	-17.616	0.034	-18.760	0.008	-19.085	0.010	0.251	0.006	1.871	0.085	2.293	0.010	1.084	-0.073	0.171	-0.082	0.011	-0.182	0.144	-0.217	0.010	N
1237667442438176777	-18.488	0.002	-16.680	0.013	-18.676	0.003	0.838	0.002	7.796	0.017	1.576	0.005	2.077	-21.116	0.002	-19.494	0.005	-21.336	0.002	0.812	0.001	6.328	0.014	1.576	0.004	8.564	-0.249	0.182	-0.294	0.007	-0.396	0.185	-0.374	0.007	B
1237667442438373472	-14.023	0.090	-16.257	0.014	-16.388	0.016	0.106	0.008	0.768	0.098	2.391	0.008	0.868	-16.708	0.083	-18.852	0.006	-18.993	0.011	0.115	0.008	0.768	0.091	2.314	0.008	0.923	-0.289	0.323	-0.114	0.009	-0.272	0.230	-0.157	0.009	D
1237667442974326814	-17.878	0.004	-18.587	0.004	-19.042	0.003	0.336	0.001	1.877	0.010	7.220	0.007	2.144	-20.760	0.004	-21.249	0.002	-21.785	0.002	0.383	0.001	1.877	0.009	7.220	0.008	3.806	-0.104	0.043	-0.036	0.004	-0.157	0.041	-0.155	0.004	N
1237667442974392369	-17.291	0.006	-18.302	0.005	-18.662	0.004	0.276	0.001	2.570	0.020	10.610	0.011	1.068	-20.201	0.005	-20.770	0.003	-21.275	0.002	0.366	0.001	2.570	0.015	9.665	0.012	1.974	-0.353	0.065	-0.298	0.005	-0.620	0.071	-0.554	0.004	D
1237667442974457860	-16.955	0.006	-16.450	0.019	-17.484	0.008	0.609	0.004	1.316	0.009	3.266	0.012	1.126	-19.908	0.005	-18.984	0.008	-20.294	0.004	0.695	0.002	1.316	0.008	3.266	0.014	1.636	-0.240	0.144	-0.212	0.009	-0.319	0.130	-0.332	0.008	N
1237667442974457979	-16.180	0.016	-14.794	0.071	-16.447	0.020	0.779	0.012	5.555	0.116	2.336	0.041	0.910	-18.473	0.018	-17.428	0.029	-18.824	0.015	0.716	0.006	4.719	0.108	2.336	0.036	1.006	-0.313	0.293	-0.236	0.019	-0.329	0.286	-0.266	0.018	B
1237667442974523562	-15.065	0.036	-14.906	0.057	-15.741	0.033	0.531	0.015	2.243	0.106	3.594	0.055	0.900	-17.814	0.030	-17.177	0.035	-18.294	0.023	0.635	0.010	2.243	0.088	3.594	0.068	0.975	-0.175	0.303	-0.189	0.009	-0.302	0.264	-0.315	0.009	N
1237667442974589034	-15.152	0.034	-16.177	0.020	-16.534	0.018	0.273	0.007	1.809	0.082	3.196	0.015	0.883	-17.854	0.028	-18.593	0.010	-19.038	0.011	0.328	0.006	1.809	0.067	3.196	0.017	1.062	-0.261	0.194	-0.115	0.011	-0.369	0.190	-0.161	0.011	N
1237667442974654493	-17.958	0.003	-16.509	0.018	-18.212	0.005	0.788	0.003	4.730	0.017	2.309	0.009	0.961	-20.423	0.003	-19.288	0.007	-20.750	0.003	0.734	0.001	2.701	0.011	2.309	0.008	1.241	-0.466	0.210	-0.489	0.008	-0.617	0.183	-0.749	0.007	B
1237667442974654524	-18.881	0.002	-18.677	0.006	-19.536	0.003	0.542	0.001	4.514	0.010	7.846	0.009	0.966	-21.962	0.002	-21.241	0.003	-22.413	0.001	0.655	0.001	4.514	0.008	7.846	0.011	1.205	-0.148	0.045	-0.184	0.002	-0.216	0.049	-0.289	0.002	N
1237667442974654645	-17.077	0.007	-16.226	0.024	-17.486	0.009	0.682	0.005	5.401	0.044	2.033	0.011	0.970	-19.403	0.008	-18.984	0.009	-19.966	0.006	0.589	0.003	4.081	0.039	2.033	0.009	1.194	-0.370	0.209	-0.432	0.013	-0.571	0.207	-0.651	0.012	B
1237667442974654664	-15.537	0.023	-17.900	0.006	-18.017	0.006	0.096	0.002	2.013	0.062	7.330	0.007	1.699	-18.894	0.015	-20.792	0.002	-20.967	0.003	0.142	0.002	2.013	0.041	6.502	0.006	4.851	-0.285	0.099	-0.186	0.007	-0.925	0.136	-0.631	0.010	D
1237667442974720035	-15.782	0.020	-16.080	0.024	-16.694	0.016	0.425	0.007	2.557	0.067	5.171	0.031	0.950	-18.372	0.018	-18.470	0.014	-19.175	0.011	0.470	0.005	2.557	0.060	5.171	0.034	0.917	-0.218	0.201	-0.149	0.008	-0.317	0.179	-0.193	0.007	N
1237667442974720099	-15.313	0.034	-16.549	0.015	-16.851	0.014	0.236	0.006	2.742	0.125	4.904	0.019	0.929	-17.917	0.030	-18.959	0.008	-19.311	0.010	0.269	0.006	2.742	0.108	4.904	0.020	1.021	-0.062	0.131	0.019	0.011	-0.232	0.130	-0.146	0.010	N
1237667442974720162	-17.632	0.004	-16.460	0.022	-17.949	0.006	0.742	0.004	5.440	0.028	4.970	0.023	0.943	-20.441	0.004	-19.265	0.009	-20.758	0.004	0.741	0.002	3.999	0.021	4.970	0.023	1.444	-0.025	0.175	-0.117	0.005	-0.129	0.185	-0.216	0.005	B
1237667442974785715	-16.526	0.011	-17.086	0.011	-17.594	0.008	0.367	0.003	4.724	0.067	4.526	0.012	1.219	-19.799	0.006	-18.991	0.010	-20.221	0.005	0.672	0.002	4.724	0.035	4.526	0.023	1.558	0.020	0.174	-0.066	0.007	-0.262	0.177	-0.172	0.007	N
1237667442974785781	-13.050	0.299	-16.501	0.012	-16.545	0.017	0.034	0.009	0.842	0.391	4.326	0.014	0.918	-15.496	0.278	-18.873	0.006	-18.920	0.013	0.036	0.009	0.842	0.362	4.326	0.014	1.049	-0.086	0.192	-0.004	0.011	-0.063	0.160	-0.006	0.011	N
1237667442974851089	-18.337	0.003	-17.453	0.011	-18.735	0.004	0.689	0.002	9.914	0.029	4.775	0.012	1.032	-21.239	0.002	-19.978	0.005	-21.535	0.002	0.756	0.001	9.914	0.027	4.363	0.012	1.701	-0.076	0.083	-0.039	0.004	-0.087	0.077	-0.036	0.004	D
1237667442974916615	-15.947	0.104	-18.036	0.014	-18.184	0.018	0.120	0.010	3.201	0.480	93.008	0.431	1.104	-17.990	0.285	-21.156	0.007	-21.213	0.016	0.045	0.011	3.201	1.405	93.008	0.371	999.	-0.116	0.298	1.052	0.014	-0.270	0.290	1.305	0.013	N
1237667442974916766	-16.417	0.011	-16.202	0.020	-17.067	0.011	0.544	0.005	5.107	0.068	1.745	0.009	1.299	-18.361	0.016	-18.882	0.005	-19.405	0.007	0.375	0.004	4.705	0.094	1.745	0.007	3.044	-0.257	0.326	-0.060	0.029	-1.096	0.252	-0.992	0.029	B
1237667442974982311	-15.195	0.033	-15.926	0.021	-16.373	0.018	0.331	0.008	3.933	0.174	4.849	0.030	0.888	-17.708	0.029	-18.189	0.013	-18.728	0.014	0.383	0.007	3.933	0.149	4.849	0.034	0.953	-0.176	0.197	-0.085	0.010	-0.276	0.158	-0.148	0.010	N
1237667442975440947	-15.944	0.020	-17.052	0.011	-17.386	0.010	0.258	0.004	1.787	0.048	5.084	0.014	0.899	-18.563	0.017	-19.438	0.006	-19.839	0.007	0.302	0.004	1.787	0.040	5.084	0.015	0.959	-0.086	0.290	-0.072	0.006	-0.193	0.182	-0.159	0.006	N
1237667443511328799	-16.111	0.018	-17.895	0.005	-18.087	0.005	0.156	0.002	7.129	0.169	6.575	0.008	1.159	-19.393	0.011	-20.575	0.002	-20.890	0.003	0.245	0.002	7.129	0.104	5.938	0.009	2.116	-0.132	0.077	-0.102	0.011	-0.523	0.076	-0.453	0.013	D
1237667443511328828	-14.806	0.067	-15.718	0.033	-16.108	0.031	0.295	0.014	1.807	0.166	3.710	0.037	0.947	-17.108	0.067	-18.019	0.021	-18.409	0.025	0.293	0.013	1.807	0.168	3.710	0.037	0.967	0.117	0.160	0.051	0.009	-0.027	0.185	-0.004	0.008	N
1237667443511328857	-14.005	0.118	-16.881	0.019	-16.955	0.020	0.060	0.006	0.455	0.079	3.133	0.008	0.905	-16.851	0.088	-19.402	0.004	-19.501	0.009	0.080	0.006	0.455	0.057	3.057	0.008	1.681	0.226	0.183	0.174	0.013	0.180	0.175	-0.043	0.013	D
1237667443511394328	-18.608	0.002	-18.598	0.005	-19.356	0.003	0.496	0.001	2.566	0.006	7.291	0.008	0.914	-21.584	0.002	-21.181	0.002	-22.154	0.001	0.586	0.001	2.566	0.005	7.291	0.009	1.076	-0.173	0.051	-0.199	0.003	-0.227	0.054	-0.295	0.003	N
1237667443511394428	-15.652	0.022	-15.518	0.038	-16.340	0.021	0.525	0.010	2.665	0.077	4.563	0.045	0.917	-18.185	0.021	-17.914	0.021	-18.810	0.015	0.554	0.007	2.665	0.073	4.563	0.047	0.965	-0.025	0.391	-0.128	0.011	-0.162	0.254	-0.124	0.011	N
1237667443511394444	-17.516	0.006	-16.292	0.030	-17.821	0.009	0.752	0.005	14.902	0.111	4.389	0.029	0.978	-19.995	0.007	-19.095	0.012	-20.388	0.006	0.690	0.003	11.215	0.091	4.389	0.026	1.393	-0.239	0.148	-0.200	0.007	-0.294	0.159	-0.238	0.008	B
1237667443511459907	-16.271	0.015	-15.000	0.063	-16.564	0.019	0.760	0.011	7.240	0.137	17.986	0.273	0.893	-18.779	0.015	-17.335	0.037	-19.033	0.014	0.785	0.006	7.240	0.132	17.986	0.287	0.968	-0.001	0.282	-0.018	0.009	-0.079	0.232	-0.058	0.010	N
1237667443511459955	-16.306	0.010	-15.627	0.031	-16.771	0.013	0.647	0.007	3.553	0.043	3.375	0.024	0.889	-19.061	0.009	-18.183	0.015	-19.461	0.008	0.685	0.004	3.553	0.041	3.000	0.023	0.892	-0.091	0.173	-0.113	0.011	-0.220	0.159	-0.247	0.012	D
1237667443511459972	-17.139	0.006	-16.772	0.016	-17.723	0.007	0.578	0.004	2.811	0.019	5.214	0.018	0.919	-19.822	0.006	-19.543	0.006	-20.444	0.004	0.557	0.002	2.034	0.015	4.934	0.016	1.513	-0.286	0.203	-0.247	0.008	-0.369	0.189	-0.287	0.007	BD
1237667443511525379	-16.971	0.007	-17.567	0.008	-18.062	0.006	0.360	0.002	1.012	0.009	4.285	0.008	0.916	-19.968	0.007	-20.401	0.003	-20.958	0.003	0.395	0.002	1.012	0.008	4.285	0.008	1.088	-0.004	0.159	-0.058	0.004	-0.043	0.165	-0.091	0.005	N
1237667443511525432	-18.067	0.002	-17.172	0.012	-18.462	0.004	0.691	0.002	2.388	0.007	5.504	0.013	0.975	-21.120	0.002	-19.880	0.005	-21.420	0.002	0.753	0.001	2.388	0.006	5.504	0.014	1.484	-0.040	0.150	-0.116	0.006	-0.116	0.149	-0.224	0.006	N
1237667443511525482	-15.701	0.021	-15.634	0.033	-16.421	0.019	0.509	0.009	2.345	0.065	4.102	0.036	0.931	-18.010	0.021	-17.936	0.018	-18.727	0.014	0.509	0.006	2.715	0.075	4.102	0.036	0.984	0.031	0.273	-0.008	0.015	-0.082	0.218	0.027	0.014	B
1237667443511525502	-16.870	0.007	-16.359	0.020	-17.397	0.009	0.610	0.005	6.668	0.059	3.763	0.018	0.895	-19.217	0.008	-18.944	0.009	-19.841	0.006	0.556	0.003	5.723	0.056	3.763	0.016	0.980	-0.192	0.181	-0.134	0.010	-0.273	0.168	-0.174	0.009	B
1237667443511525535	-15.230	0.033	-15.079	0.050	-15.910	0.029	0.529	0.014	2.397	0.104	5.101	0.072	0.913	-17.762	0.029	-17.286	0.033	-18.303	0.022	0.600	0.010	2.397	0.090	5.101	0.082	0.942	-0.197	0.288	-0.178	0.011	-0.327	0.285	-0.286	0.014	N
1237667443511525555	-13.743	0.118	-16.737	0.008	-16.804	0.011	0.053	0.006	0.735	0.128	3.395	0.007	0.919	-16.180	0.128	-19.254	0.004	-19.316	0.008	0.050	0.006	0.735	0.139	3.269	0.007	1.046	-0.247	0.170	-0.168	0.013	-0.268	0.140	-0.168	0.013	D
1237667443511590950	-17.797	0.003	-17.842	0.006	-18.573	0.003	0.484	0.002	1.998	0.007	3.847	0.005	0.938	-20.909	0.003	-20.676	0.003	-21.551	0.002	0.548	0.001	1.998	0.006	3.847	0.006	1.170	-0.104	0.109	-0.115	0.005	-0.148	0.107	-0.214	0.005	N
1237667443511590951	-17.101	0.005	-16.747	0.013	-17.691	0.006	0.575	0.003	2.573	0.015	2.638	0.008	0.910	-19.761	0.005	-19.667	0.004	-20.467	0.004	0.515	0.002	1.485	0.010	2.638	0.007	1.258	-0.304	0.181	-0.332	0.010	-0.522	0.205	-0.511	0.010	B
1237667443511590952	-19.299	0.001	-19.115	0.004	-19.963	0.002	0.537	0.001	7.187	0.012	18.245	0.016	0.934	-22.271	0.001	-21.810	0.002	-22.817	0.001	0.600	0.000	7.187	0.010	18.245	0.018	1.208	-0.095	0.050	-0.117	0.003	-0.166	0.047	-0.176	0.003	N
1237667443511591025	-17.627	0.003	-16.921	0.012	-18.083	0.005	0.652	0.003	2.234	0.009	3.302	0.009	0.925	-20.458	0.003	-19.615	0.006	-20.869	0.003	0.679	0.001	1.889	0.007	3.120	0.009	1.005	-0.208	0.150	-0.201	0.008	-0.408	0.151	-0.351	0.009	BD
1237667443511591026	-15.368	0.025	-15.005	0.048	-15.954	0.025	0.578	0.012	2.890	0.094	4.161	0.055	0.902	-17.870	0.025	-17.539	0.027	-18.470	0.019	0.568	0.008	2.890	0.095	4.161	0.053	0.975	-0.127	0.264	-0.043	0.016	-0.175	0.255	0.031	0.017	N
1237667443511591044	-17.736	0.005	-17.288	0.009	-18.287	0.004	0.596	0.002	2.981	0.017	2.609	0.008	1.538	-19.508	0.005	-19.184	0.007	-20.110	0.004	0.568	0.002	1.984	0.012	3.190	0.009	1.505	0.152	0.121	0.117	0.011	-0.028	0.155	-0.060	0.011	BD
1237667443511591123	-16.213	0.018	-17.757	0.006	-17.991	0.006	0.188	0.003	0.719	0.017	4.246	0.007	0.982	-18.894	0.016	-20.286	0.003	-20.552	0.004	0.211	0.003	0.719	0.015	4.246	0.007	1.229	-0.155	0.111	-0.018	0.007	-0.179	0.128	-0.046	0.006	N
1237667443511591179	-15.034	0.027	-15.191	0.036	-15.868	0.023	0.458	0.010	1.079	0.039	1.756	0.016	0.900	-18.018	0.022	-17.731	0.022	-18.636	0.016	0.558	0.007	1.079	0.031	1.756	0.019	0.935	-0.159	0.394	-0.214	0.018	-0.287	0.319	-0.377	0.016	N
1237667443511591211	-16.371	0.022	-15.610	0.061	-16.809	0.025	0.664	0.013	2.380	0.067	2.123	0.033	0.936	-19.142	0.018	-17.440	0.032	-19.348	0.016	0.822	0.005	2.380	0.053	2.123	0.045	0.966	-0.249	0.139	-0.100	0.009	-0.343	0.149	-0.153	0.012	N
1237667443511591229	-16.578	0.009	-15.803	0.027	-17.011	0.011	0.666	0.006	7.375	0.082	3.033	0.021	0.967	-18.855	0.009	-18.114	0.014	-19.299	0.008	0.657	0.003	7.375	0.083	3.033	0.021	1.188	-0.221	0.171	-0.075	0.011	-0.223	0.148	-0.024	0.011	N
1237667443511656452	-18.321	0.006	-14.380	0.055	-18.350	0.006	0.974	0.001	23.799	0.168	0.186	0.002	1.434	-20.896	0.006	-13.930	0.018	-20.898	0.006	0.998	0.000	23.799	0.164	0.186	0.002	4.955	-0.154	0.179	-0.052	0.009	-0.131	0.176	-0.017	0.009	N
1237667443511656567	-16.644	0.035	-18.112	0.014	-18.361	0.013	0.198	0.006	1.658	0.080	6.928	0.022	1.018	-19.282	0.034	-20.675	0.004	-20.940	0.008	0.210	0.005	1.307	0.059	6.069	0.020	1.671	-0.265	0.049	-0.213	0.006	-0.308	0.053	-0.277	0.006	BD
1237667443511656590	-15.916	0.013	-15.335	0.037	-16.417	0.016	0.626	0.009	1.961	0.033	3.162	0.027	0.896	-18.717	0.011	-17.487	0.021	-19.020	0.010	0.750	0.004	1.961	0.027	3.162	0.035	0.935	-0.311	0.301	-0.498	0.018	-0.425	0.275	-0.717	0.019	N
1237667443511656599	-14.200	0.171	-16.507	0.023	-16.630	0.027	0.100	0.014	2.231	0.561	3.322	0.019	0.973	-16.876	0.161	-19.104	0.008	-19.235	0.020	0.106	0.014	2.231	0.526	3.322	0.020	1.034	0.003	0.096	-0.016	0.008	0.003	0.091	-0.023	0.007	N
1237667443511656604	-14.614	0.053	-16.587	0.010	-16.750	0.011	0.133	0.006	1.912	0.140	3.239	0.009	0.917	-17.360	0.043	-19.095	0.005	-19.295	0.008	0.161	0.005	1.912	0.114	3.154	0.009	0.947	-0.199	0.190	-0.161	0.009	-0.269	0.162	-0.182	0.010	D
1237667443511656611	-15.218	0.025	-15.847	0.023	-16.330	0.018	0.352	0.007	1.994	0.067	1.900	0.010	0.896	-18.143	0.022	-18.557	0.011	-19.122	0.011	0.398	0.005	1.994	0.058	1.900	0.011	0.970	-0.145	0.173	-0.093	0.014	-0.186	0.159	-0.135	0.013	N
1237667443511656621	-14.317	0.094	-14.914	0.065	-15.408	0.054	0.361	0.024	2.936	0.384	3.903	0.072	0.911	-16.988	0.071	-17.057	0.046	-17.775	0.042	0.475	0.019	2.936	0.285	3.903	0.090	0.947	-0.450	0.373	-0.290	0.012	-0.475	0.333	-0.471	0.013	N
1237667443511656658	-15.628	0.018	-15.512	0.029	-16.324	0.017	0.521	0.008	6.403	0.148	1.095	0.009	0.917	-17.959	0.018	-17.811	0.016	-18.641	0.012	0.526	0.006	6.403	0.146	1.236	0.010	0.993	0.006	0.358	-0.038	0.020	0.069	0.281	0.079	0.020	D
1237667443511656680	-16.422	0.019	-17.379	0.010	-17.756	0.009	0.286	0.004	7.212	0.174	2.653	0.008	1.095	-18.662	0.017	-19.460	0.006	-19.885	0.007	0.317	0.004	3.876	0.084	2.653	0.008	1.335	-0.126	0.073	-0.191	0.019	-0.088	0.091	-0.222	0.019	B
1237667443511722010	-17.299	0.005	-16.664	0.017	-17.779	0.007	0.637	0.004	3.191	0.019	4.444	0.017	0.974	-19.989	0.005	-19.202	0.007	-20.418	0.004	0.667	0.002	2.624	0.015	4.028	0.016	1.385	-0.279	0.165	-0.275	0.011	-0.574	0.175	-0.466	0.011	BD
1237667443511722013	-18.796	0.008	999.	999.	-18.796	0.008	1.000	0.000	65.458	0.609	92.992	1.581	1.016	-19.449	0.017	-19.616	0.015	-20.289	0.011	0.454	0.005	6.728	0.147	92.992	0.541	2.153	2.476	0.148	-3.669	0.024	3.192	0.091	-3.973	0.027	B
1237667443511722195	-17.220	0.006	-16.338	0.022	-17.619	0.008	0.688	0.005	5.157	0.037	1.891	0.010	0.962	-19.783	0.006	-19.013	0.009	-20.217	0.005	0.664	0.002	3.847	0.028	1.891	0.009	1.161	-0.163	0.204	-0.230	0.009	-0.336	0.199	-0.390	0.010	B
1237667443511787541	-17.380	0.005	-17.757	0.007	-18.338	0.004	0.408	0.002	1.135	0.006	5.811	0.009	0.960	-20.378	0.004	-20.499	0.003	-21.193	0.002	0.466	0.001	1.135	0.006	5.811	0.010	1.565	-0.110	0.136	-0.094	0.004	-0.245	0.160	-0.144	0.004	N
1237667443511787618	-14.323	0.095	-16.622	0.012	-16.745	0.015	0.101	0.008	1.022	0.139	6.109	0.021	0.894	-16.711	0.083	-18.858	0.007	-18.999	0.012	0.114	0.008	1.022	0.121	5.876	0.021	0.976	-0.138	0.207	-0.115	0.008	-0.215	0.160	-0.169	0.009	D
1237667443511787630	-16.057	0.014	-13.343	0.085	-16.143	0.014	0.923	0.006	2.686	0.047	1.866	0.044	0.909	-18.109	0.017	-16.661	0.042	-18.363	0.016	0.785	0.007	2.686	0.056	1.866	0.034	0.916	0.101	0.204	0.039	0.013	0.037	0.231	0.075	0.013	N
1237667443511787686	-14.645	0.063	-14.913	0.060	-15.539	0.044	0.433	0.020	2.146	0.186	4.470	0.079	0.893	-17.164	0.054	-17.101	0.038	-17.886	0.033	0.506	0.015	2.146	0.157	4.470	0.091	0.929	-0.180	0.305	-0.210	0.007	-0.262	0.296	-0.245	0.009	N
1237667443511853161	-17.028	0.007	-17.240	0.011	-17.891	0.007	0.445	0.003	2.488	0.021	3.998	0.010	0.897	-20.094	0.005	-19.760	0.006	-20.692	0.004	0.570	0.002	2.488	0.016	3.734	0.012	1.210	-0.286	0.131	-0.240	0.006	-0.399	0.130	-0.359	0.007	D
1237667443511853185	-15.307	0.031	-16.247	0.018	-16.629	0.016	0.289	0.007	5.023	0.211	2.559	0.012	0.953	-18.032	0.026	-18.701	0.010	-19.170	0.011	0.343	0.006	5.023	0.175	2.412	0.013	0.991	-0.111	0.164	-0.068	0.011	-0.233	0.172	-0.153	0.011	D
1237667443511853192	-16.893	0.007	-17.082	0.012	-17.744	0.007	0.450	0.003	2.370	0.021	2.992	0.008	0.991	-19.793	0.005	-19.343	0.006	-20.344	0.004	0.596	0.002	2.370	0.016	2.992	0.011	1.155	-0.187	0.176	-0.103	0.008	-0.257	0.164	-0.138	0.009	N
1237667443511918698	-17.622	0.005	-18.267	0.006	-18.744	0.004	0.349	0.002	5.737	0.039	9.051	0.012	1.073	-20.333	0.005	-20.789	0.003	-21.337	0.003	0.390	0.001	5.737	0.034	8.562	0.012	2.093	-0.157	0.078	-0.124	0.004	-0.260	0.081	-0.195	0.004	D
1237667443511918768	-16.558	0.011	-16.075	0.026	-17.096	0.012	0.604	0.006	4.160	0.056	4.143	0.028	0.893	-19.291	0.009	-18.195	0.017	-19.629	0.008	0.726	0.004	4.160	0.046	4.143	0.035	0.959	-0.175	0.202	-0.102	0.006	-0.253	0.180	-0.149	0.006	N
1237667443511984267	-13.728	0.121	-15.956	0.015	-16.087	0.019	0.107	0.011	1.096	0.192	4.169	0.019	0.907	-16.120	0.126	-18.384	0.008	-18.511	0.016	0.103	0.011	1.096	0.200	4.169	0.019	0.976	0.082	0.186	0.021	0.013	0.097	0.210	0.008	0.012	N
1237667443512115311	-16.831	0.010	-16.690	0.018	-17.515	0.010	0.527	0.005	4.976	0.064	11.065	0.054	0.897	-19.041	0.010	-18.921	0.010	-19.735	0.007	0.521	0.003	4.976	0.065	9.836	0.048	0.987	-0.118	0.264	-0.119	0.006	-0.123	0.209	-0.113	0.006	D
1237667443512115420	-17.516	0.004	-13.561	0.041	-17.544	0.004	0.974	0.001	7.285	0.036	0.186	0.002	0.927	-20.041	0.004	-16.400	0.017	-20.078	0.004	0.965	0.001	6.381	0.032	0.186	0.002	0.974	-0.290	0.229	-0.301	0.008	-0.434	0.162	-0.423	0.008	B
1237667443512377471	-15.804	0.021	-14.705	0.065	-16.141	0.023	0.730	0.013	5.714	0.157	7.153	0.136	0.926	-18.375	0.019	-16.565	0.046	-18.563	0.017	0.836	0.006	5.714	0.136	7.153	0.168	0.939	-0.111	0.292	-0.101	0.012	-0.291	0.280	-0.306	0.011	N
1237667444048134276	-16.331	0.010	-16.653	0.013	-17.257	0.008	0.420	0.004	5.433	0.069	3.748	0.012	0.986	-18.978	0.009	-19.103	0.007	-19.795	0.006	0.464	0.003	5.433	0.062	3.601	0.012	1.378	-0.254	0.228	-0.151	0.015	-0.374	0.168	-0.286	0.015	D
1237667444048199866	-15.394	0.051	-16.349	0.027	-16.726	0.024	0.287	0.011	2.290	0.158	6.401	0.047	0.920	-17.877	0.047	-18.720	0.017	-19.131	0.019	0.307	0.010	2.290	0.147	6.401	0.049	0.940	-0.132	0.203	-0.058	0.006	-0.185	0.219	-0.089	0.006	N
1237667444048265289	-16.679	0.008	-17.094	0.011	-17.658	0.007	0.399	0.003	1.159	0.012	4.308	0.010	0.937	-19.690	0.007	-19.792	0.005	-20.495	0.004	0.470	0.002	1.159	0.010	4.308	0.012	1.292	-0.253	0.185	-0.123	0.006	-0.338	0.154	-0.216	0.006	N
1237667444048265307	-14.885	0.050	-15.137	0.053	-15.771	0.037	0.436	0.017	2.079	0.140	4.370	0.063	0.904	-17.350	0.049	-17.557	0.032	-18.211	0.028	0.444	0.013	2.079	0.138	4.370	0.064	0.929	0.112	0.291	0.078	0.011	-0.044	0.248	-0.035	0.008	N
1237667444048265310	-14.824	0.061	-17.727	0.006	-17.799	0.007	0.059	0.003	1.024	0.089	4.554	0.006	0.941	-17.266	0.077	-20.404	0.003	-20.463	0.005	0.047	0.003	0.735	0.082	4.351	0.006	0.971	-0.103	0.138	-0.083	0.004	-0.148	0.092	-0.111	0.004	BD
1237667444048265337	-15.617	0.030	-15.403	0.049	-16.268	0.027	0.544	0.013	5.084	0.197	2.605	0.035	0.917	-18.302	0.025	-17.629	0.036	-18.769	0.020	0.643	0.009	5.084	0.164	2.605	0.043	0.922	0.123	0.240	-0.029	0.007	-0.039	0.190	-0.074	0.007	N
1237667444048265399	-16.148	0.016	-16.365	0.020	-17.015	0.013	0.444	0.006	3.763	0.075	4.279	0.022	0.932	-18.930	0.013	-18.765	0.013	-19.603	0.009	0.531	0.004	3.763	0.062	4.279	0.026	1.095	-0.275	0.302	-0.164	0.010	-0.302	0.221	-0.267	0.011	N
1237667444048330789	-17.322	0.006	-17.411	0.011	-18.120	0.006	0.473	0.003	3.215	0.022	7.808	0.018	1.114	-20.344	0.005	-20.222	0.005	-21.037	0.004	0.522	0.002	3.215	0.020	7.808	0.020	2.117	-0.069	0.172	-0.073	0.005	-0.212	0.136	-0.156	0.005	N
1237667444048330864	-17.911	0.004	-17.384	0.013	-18.432	0.006	0.614	0.003	3.459	0.017	7.002	0.021	0.928	-20.887	0.003	-19.582	0.008	-21.173	0.003	0.764	0.001	3.459	0.014	7.002	0.028	0.996	-0.120	0.130	-0.243	0.003	-0.255	0.108	-0.405	0.003	N
1237667444048330974	-15.045	0.061	-17.496	0.008	-17.604	0.009	0.088	0.005	1.323	0.114	6.723	0.013	0.929	-17.747	0.051	-19.997	0.005	-20.125	0.007	0.105	0.004	1.323	0.094	6.324	0.013	0.996	-0.124	0.163	-0.103	0.004	-0.261	0.122	-0.232	0.004	D
1237667444048330975	-15.448	0.028	-15.899	0.028	-16.449	0.020	0.391	0.009	2.607	0.097	2.963	0.021	0.903	-18.014	0.025	-18.250	0.017	-18.891	0.015	0.438	0.007	2.607	0.085	2.963	0.023	0.941	0.068	0.225	-0.061	0.008	-0.091	0.179	-0.135	0.009	N
1237667444048331015	-16.282	0.014	-16.687	0.015	-17.256	0.011	0.401	0.005	2.590	0.047	3.297	0.013	0.915	-18.323	0.018	-19.146	0.007	-19.563	0.008	0.312	0.004	2.590	0.062	3.297	0.011	1.026	-0.134	0.239	-0.021	0.011	-0.115	0.178	-0.000	0.012	N
1237667444048396291	-17.878	0.004	-18.097	0.008	-18.746	0.005	0.444	0.002	1.868	0.010	7.352	0.012	0.994	-20.886	0.004	-20.923	0.003	-21.657	0.003	0.485	0.001	1.868	0.009	8.481	0.015	1.633	0.066	0.115	0.084	0.003	0.024	0.100	0.037	0.003	D
1237667444048396324	-17.373	0.004	-16.088	0.021	-17.663	0.006	0.762	0.004	2.699	0.012	1.509	0.007	0.916	-20.075	0.004	-19.114	0.008	-20.450	0.004	0.702	0.002	1.528	0.008	1.509	0.006	1.040	-0.447	0.282	-0.613	0.009	-0.772	0.226	-0.927	0.011	B
1237667444048461836	-16.852	0.008	-16.799	0.014	-17.578	0.008	0.506	0.004	1.690	0.016	2.825	0.010	1.006	-19.143	0.009	-19.307	0.007	-19.981	0.005	0.455	0.003	1.690	0.018	2.825	0.009	1.122	0.017	0.176	0.016	0.011	-0.010	0.131	0.075	0.010	N
1237667444048461861	-17.764	0.006	-17.527	0.015	-18.405	0.008	0.549	0.004	3.208	0.024	5.559	0.019	0.967	-20.708	0.005	-19.954	0.007	-21.148	0.004	0.661	0.002	3.208	0.020	5.559	0.023	1.122	-0.163	0.087	-0.150	0.005	-0.224	0.076	-0.235	0.004	N
1237667444048461862	-17.570	0.007	-15.263	0.060	-17.692	0.009	0.891	0.005	5.663	0.049	2.733	0.032	0.916	-20.248	0.008	-18.299	0.016	-20.415	0.007	0.853	0.002	4.591	0.042	2.733	0.030	1.111	-0.114	0.105	-0.176	0.009	-0.200	0.106	-0.266	0.010	B
1237667444048461897	-17.129	0.007	-17.135	0.013	-17.885	0.008	0.493	0.003	1.374	0.012	5.116	0.015	1.011	-19.966	0.007	-19.867	0.005	-20.670	0.004	0.516	0.002	1.374	0.011	4.556	0.014	1.498	-0.399	0.123	-0.313	0.021	-0.589	0.128	-0.444	0.017	D
1237667444048527371	-18.247	0.005	-16.348	0.033	-18.421	0.006	0.849	0.004	9.219	0.052	2.068	0.014	0.974	-20.667	0.005	-19.308	0.009	-20.940	0.004	0.772	0.002	4.517	0.028	2.068	0.012	1.223	-0.344	0.154	-0.472	0.008	-0.522	0.129	-0.699	0.007	B
1237667444048527399	-18.797	0.004	-17.458	0.021	-19.075	0.006	0.771	0.004	16.383	0.072	2.600	0.012	0.974	-21.536	0.004	-20.161	0.007	-21.806	0.003	0.775	0.001	12.205	0.053	2.276	0.010	1.355	-0.089	0.094	-0.092	0.004	-0.192	0.085	-0.205	0.004	BD
1237667444048527492	-15.648	0.036	-14.954	0.097	-16.108	0.041	0.650	0.022	5.725	0.271	1.439	0.034	0.995	-18.073	0.039	-17.609	0.030	-18.618	0.027	0.597	0.011	5.725	0.298	1.439	0.030	0.996	0.126	0.227	-0.015	0.014	-0.023	0.167	-0.196	0.014	N
1237667444048527503	-15.590	0.035	-16.109	0.032	-16.633	0.024	0.376	0.010	1.567	0.072	3.554	0.029	0.912	-18.547	0.027	-18.613	0.014	-19.333	0.015	0.477	0.007	1.567	0.056	3.554	0.035	0.937	-0.244	0.134	-0.237	0.010	-0.337	0.133	-0.375	0.012	N
1237667444048527520	-15.299	0.047	-16.275	0.025	-16.645	0.023	0.282	0.010	0.789	0.050	2.133	0.014	0.937	-18.219	0.037	-18.803	0.011	-19.303	0.015	0.360	0.008	0.789	0.039	2.133	0.017	0.947	-0.233	0.116	-0.173	0.012	-0.428	0.127	-0.269	0.010	N
1237667444048527574	-16.458	0.021	-15.612	0.069	-16.868	0.026	0.681	0.014	13.323	0.351	2.911	0.046	0.928	-18.853	0.024	-18.492	0.019	-19.440	0.016	0.575	0.007	7.666	0.243	2.911	0.037	0.989	-0.124	0.167	-0.175	0.013	-0.211	0.168	-0.293	0.011	B
1237667444048527610	-14.179	0.120	-15.354	0.043	-15.670	0.044	0.247	0.022	0.831	0.141	2.857	0.037	0.939	-16.858	0.109	-17.881	0.020	-18.239	0.034	0.271	0.020	0.831	0.128	2.857	0.039	0.961	-0.157	0.180	-0.055	0.018	-0.329	0.205	-0.094	0.017	N
1237667444048527614	-16.277	0.027	-15.967	0.052	-16.886	0.027	0.566	0.013	24.641	0.882	2.673	0.037	0.960	-18.836	0.027	-18.500	0.021	-19.433	0.018	0.569	0.008	24.641	0.876	2.673	0.037	1.030	-0.181	0.131	0.016	0.011	-0.166	0.146	0.002	0.012	N
1237667444048527619	-14.873	0.057	-14.866	0.094	-15.622	0.055	0.497	0.025	1.599	0.124	1.580	0.033	0.939	-17.598	0.059	-17.655	0.028	-18.380	0.032	0.478	0.015	1.599	0.129	1.580	0.031	0.940	-0.036	0.184	0.039	0.016	-0.048	0.163	0.043	0.017	N
1237667444048592910	-18.038	0.004	-17.770	0.011	-18.665	0.005	0.556	0.003	2.290	0.011	7.306	0.017	1.031	-21.016	0.004	-20.464	0.004	-21.527	0.003	0.618	0.001	2.290	0.010	6.844	0.018	1.453	-0.220	0.111	-0.244	0.010	-0.333	0.101	-0.373	0.009	D
1237667444048592912	-16.847	0.012	-15.885	0.046	-17.222	0.016	0.704	0.009	4.982	0.073	4.007	0.041	0.965	-19.656	0.011	-18.334	0.017	-19.937	0.009	0.765	0.003	4.982	0.067	3.074	0.035	1.103	-0.209	0.120	-0.233	0.013	-0.298	0.117	-0.329	0.012	D
1237667444048592938	-17.379	0.008	-16.331	0.038	-17.730	0.012	0.720	0.007	4.386	0.045	1.240	0.010	0.982	-19.809	0.010	-19.232	0.009	-20.311	0.007	0.623	0.003	2.009	0.024	1.240	0.008	1.007	-0.445	0.152	-0.531	0.015	-0.640	0.142	-0.787	0.017	B
1237667444048592948	-19.355	0.120	-15.936	0.466	-19.400	0.117	0.959	0.018	3.744	0.620	92.994	17.089	0.872	-22.412	0.195	999.	0.214	-22.412	0.195	1.000	0.000	4.779	0.757	92.994	18.529	0.960	-1.842	1.155	-2.758	0.049	-1.581	0.812	-0.144	0.029	B
1237667444048592965	-15.190	0.061	-16.300	0.028	-16.634	0.026	0.258	0.012	1.986	0.166	2.778	0.021	0.956	-18.070	0.047	-18.805	0.011	-19.251	0.018	0.328	0.010	1.986	0.127	2.778	0.024	1.105	-0.302	0.136	-0.191	0.014	-0.397	0.112	-0.243	0.016	N
1237667444048592990	-18.172	0.005	-16.994	0.029	-18.488	0.008	0.744	0.005	6.155	0.035	6.038	0.030	0.950	-20.934	0.005	-20.042	0.007	-21.330	0.004	0.688	0.002	4.442	0.027	6.038	0.027	1.368	-0.081	0.105	-0.121	0.009	-0.165	0.080	-0.212	0.009	B
1237667444048593040	-18.384	0.004	-16.721	0.028	-18.596	0.006	0.819	0.004	5.194	0.024	2.636	0.014	1.078	-21.238	0.004	-19.557	0.008	-21.448	0.004	0.820	0.001	5.194	0.024	2.003	0.011	1.291	-0.189	0.110	-0.136	0.020	-0.286	0.113	-0.172	0.020	D
1237667444048593084	-16.619	0.013	-17.774	0.010	-18.096	0.008	0.250	0.003	0.857	0.015	3.547	0.006	1.026	-19.791	0.011	-20.636	0.003	-21.046	0.004	0.308	0.002	0.857	0.012	3.308	0.007	1.490	-0.256	0.064	-0.279	0.005	-0.415	0.076	-0.380	0.006	D
1237667444048593146	-16.902	0.012	-16.943	0.023	-17.675	0.013	0.484	0.006	3.398	0.053	4.095	0.020	0.957	-19.731	0.010	-19.294	0.009	-20.287	0.007	0.592	0.003	3.398	0.043	4.095	0.025	0.973	-0.152	0.092	-0.206	0.010	-0.257	0.091	-0.315	0.011	N
1237667444048593192	-16.222	0.020	-14.516	0.098	-16.427	0.024	0.825	0.013	4.503	0.115	4.418	0.107	0.946	-18.834	0.019	-16.766	0.042	-18.984	0.017	0.865	0.005	4.503	0.109	2.646	0.069	0.969	-0.264	0.148	-0.306	0.016	-0.250	0.148	-0.364	0.016	D
1237667444048593228	-14.992	0.065	-14.526	0.128	-15.536	0.064	0.602	0.032	2.960	0.259	2.161	0.073	0.958	-17.825	0.053	-16.679	0.065	-18.149	0.043	0.734	0.015	2.960	0.209	2.161	0.095	0.938	-0.136	0.226	-0.083	0.013	-0.160	0.207	-0.131	0.014	N
1237667444048593262	-15.033	0.089	-16.426	0.029	-16.692	0.030	0.210	0.014	2.838	0.356	1.887	0.015	0.975	-16.890	0.117	-18.621	0.011	-18.822	0.022	0.160	0.015	2.838	0.477	1.887	0.014	1.058	0.038	0.117	-0.212	0.024	0.126	0.113	-0.092	0.023	N
1237667444048593271	-16.315	0.019	-16.329	0.038	-17.075	0.021	0.491	0.010	1.853	0.046	2.984	0.023	0.873	-19.214	0.017	-18.863	0.013	-19.805	0.011	0.573	0.005	1.853	0.039	2.984	0.026	0.883	-0.111	0.111	-0.134	0.009	-0.212	0.100	-0.216	0.009	N
1237667444048593276	-15.248	0.051	-15.113	0.088	-15.935	0.049	0.526	0.023	2.845	0.193	3.804	0.079	0.953	-18.084	0.047	-17.769	0.034	-18.690	0.031	0.563	0.013	2.845	0.180	3.804	0.084	0.972	0.012	0.120	-0.077	0.011	0.016	0.122	-0.093	0.010	N
1237667444048593305	-16.062	0.019	-15.894	0.043	-16.734	0.022	0.533	0.011	1.397	0.034	1.894	0.016	0.918	-19.149	0.014	-18.189	0.017	-19.525	0.011	0.701	0.004	1.397	0.025	1.894	0.023	0.991	-0.371	0.151	-0.311	0.015	-0.551	0.160	-0.456	0.019	N
1237667444048593307	-17.438	0.008	-16.204	0.042	-17.740	0.012	0.753	0.007	6.969	0.065	3.140	0.025	0.936	-19.848	0.009	-19.084	0.010	-20.285	0.007	0.662	0.003	3.383	0.036	3.140	0.021	1.112	-0.295	0.113	-0.359	0.008	-0.448	0.120	-0.522	0.009	B
1237667444048593321	-14.914	0.078	-15.326	0.076	-15.892	0.055	0.401	0.024	2.154	0.230	2.324	0.043	0.958	-17.727	0.065	-17.786	0.028	-18.509	0.035	0.477	0.016	2.154	0.190	2.324	0.050	0.951	-0.284	0.174	-0.092	0.009	-0.389	0.164	-0.143	0.010	N
1237667444048593330	-16.509	0.013	-13.044	0.122	-16.553	0.013	0.960	0.004	1.401	0.022	2.422	0.058	0.934	-19.135	0.013	-16.016	0.034	-19.194	0.012	0.944	0.002	1.087	0.017	2.422	0.056	0.971	-0.281	0.210	-0.378	0.015	-0.485	0.180	-0.548	0.017	B
1237667444048593359	-16.609	0.013	-14.452	0.089	-16.748	0.016	0.877	0.009	4.872	0.082	0.551	0.011	1.040	-19.097	0.014	-16.948	0.030	-19.238	0.012	0.874	0.003	4.328	0.073	0.551	0.011	1.138	-0.185	0.123	-0.285	0.016	-0.344	0.115	-0.430	0.017	B
1237667444048593360	-14.987	0.074	-15.257	0.086	-15.883	0.058	0.433	0.026	2.783	0.283	4.071	0.083	1.050	-17.624	0.064	-17.573	0.033	-18.351	0.036	0.503	0.017	2.783	0.241	4.071	0.095	1.048	0.027	0.191	-0.076	0.014	-0.057	0.190	-0.190	0.014	N
1237667444048658449	-16.477	0.014	-16.996	0.017	-17.520	0.012	0.376	0.005	0.847	0.015	2.477	0.009	1.009	-19.332	0.012	-19.592	0.006	-20.222	0.006	0.433	0.003	0.847	0.013	2.477	0.010	1.184	-0.160	0.100	-0.131	0.012	-0.226	0.093	-0.189	0.011	N
1237667444048658521	-18.353	0.004	-16.451	0.029	-18.526	0.005	0.850	0.003	5.340	0.022	1.674	0.009	1.054	-21.244	0.003	-19.204	0.008	-21.398	0.003	0.863	0.001	5.340	0.022	1.379	0.008	1.735	0.053	0.088	-0.005	0.006	-0.069	0.079	-0.022	0.005	D
1237667444048658522	-16.948	0.012	-18.054	0.009	-18.389	0.007	0.258	0.003	0.966	0.015	4.859	0.009	1.003	-19.976	0.011	-20.982	0.002	-21.344	0.004	0.277	0.002	0.966	0.014	4.859	0.009	1.576	0.008	0.057	-0.027	0.011	-0.039	0.054	-0.050	0.013	N
1237667444048658523	-16.909	0.014	-18.206	0.007	-18.493	0.006	0.226	0.002	1.094	0.019	4.321	0.007	0.947	-19.782	0.013	-21.001	0.002	-21.307	0.004	0.239	0.002	0.898	0.015	4.101	0.007	1.025	-0.091	0.052	-0.057	0.005	-0.218	0.051	-0.174	0.005	BD
1237667444048658525	-16.873	0.013	-17.704	0.012	-18.119	0.009	0.311	0.003	1.742	0.029	4.799	0.012	1.064	-19.846	0.012	-20.509	0.004	-20.980	0.005	0.345	0.003	1.742	0.026	4.799	0.012	1.934	-0.087	0.078	-0.051	0.007	-0.211	0.085	-0.099	0.006	N
1237667444048658526	-17.118	0.010	-16.188	0.041	-17.502	0.014	0.697	0.008	2.615	0.033	3.840	0.033	0.993	-20.030	0.009	-18.593	0.013	-20.286	0.008	0.784	0.002	2.615	0.029	3.840	0.039	1.137	-0.097	0.112	-0.062	0.019	-0.263	0.130	-0.077	0.015	N
1237667444048658528	-15.646	0.029	-16.801	0.016	-17.123	0.014	0.249	0.006	0.561	0.022	2.658	0.010	1.012	-18.527	0.025	-19.468	0.005	-19.849	0.008	0.288	0.005	0.561	0.019	2.512	0.010	1.407	-0.331	0.100	-0.304	0.023	-0.484	0.101	-0.389	0.021	D
1237667444048658529	-16.215	0.025	-16.822	0.025	-17.313	0.018	0.357	0.008	1.185	0.039	4.798	0.026	0.958	-19.175	0.021	-19.472	0.009	-20.087	0.010	0.424	0.005	1.185	0.032	4.798	0.030	1.087	-0.100	0.110	-0.162	0.016	-0.252	0.100	-0.255	0.019	N
1237667444048658530	-15.572	0.033	-16.390	0.027	-16.809	0.021	0.313	0.008	0.868	0.038	2.624	0.015	1.100	-18.609	0.026	-19.011	0.009	-19.581	0.012	0.400	0.006	0.868	0.029	2.624	0.018	1.898	-0.313	0.109	-0.136	0.014	-0.443	0.107	-0.213	0.014	N
1237667444048658531	-17.071	0.012	-16.646	0.031	-17.632	0.015	0.591	0.007	14.402	0.221	2.663	0.019	0.957	-19.282	0.016	-19.413	0.008	-20.102	0.008	0.462	0.004	5.349	0.107	2.663	0.015	1.049	-0.293	0.103	-0.287	0.008	-0.429	0.090	-0.401	0.009	B
1237667444048658532	-18.632	0.004	-19.462	0.005	-19.877	0.004	0.311	0.001	4.700	0.025	10.212	0.009	1.010	-21.698	0.004	-22.395	0.001	-22.855	0.002	0.339	0.001	4.700	0.023	10.716	0.010	1.391	-0.072	0.025	-0.063	0.002	-0.111	0.023	-0.100	0.002	D
1237667444048658535	-15.490	0.048	-16.886	0.018	-17.151	0.018	0.210	0.008	1.629	0.107	4.583	0.021	0.990	-18.412	0.041	-19.596	0.007	-19.911	0.012	0.244	0.007	1.629	0.091	4.583	0.022	1.014	-0.126	0.093	-0.081	0.007	-0.197	0.109	-0.127	0.007	N
1237667444048658536	-16.473	0.026	-11.428	0.186	-16.484	0.026	0.990	0.002	4.707	0.157	0.471	0.024	1.019	-19.033	0.027	-15.898	0.070	-19.091	0.026	0.945	0.004	4.707	0.166	0.471	0.022	1.008	-0.137	0.151	-0.079	0.010	-0.220	0.147	-0.135	0.009	N
1237667444048658609	-18.079	0.004	-16.255	0.031	-18.265	0.006	0.840	0.004	4.669	0.021	3.511	0.019	1.048	-20.886	0.004	-19.440	0.007	-21.140	0.004	0.786	0.001	3.001	0.014	3.511	0.017	1.403	-0.226	0.118	-0.339	0.008	-0.374	0.103	-0.496	0.009	B
1237667444048658616	-18.583	0.003	-16.107	0.031	-18.689	0.004	0.906	0.002	6.596	0.023	0.692	0.004	0.970	-21.482	0.003	-19.104	0.008	-21.597	0.003	0.896	0.001	6.111	0.021	0.692	0.004	1.793	-0.082	0.100	-0.040	0.009	-0.136	0.102	-0.093	0.009	B
1237667444048658635	-17.914	0.004	-16.155	0.035	-18.110	0.007	0.832	0.005	3.042	0.016	3.103	0.020	0.954	-20.752	0.005	-19.230	0.009	-20.991	0.004	0.797	0.001	2.681	0.015	3.103	0.018	1.055	-0.034	0.110	-0.063	0.006	-0.135	0.100	-0.154	0.007	B
1237667444048658653	-17.274	0.008	-16.254	0.037	-17.632	0.012	0.715	0.007	2.588	0.025	1.372	0.010	0.986	-19.869	0.008	-19.067	0.010	-20.293	0.007	0.670	0.003	1.068	0.011	1.372	0.009	1.079	-0.368	0.136	-0.357	0.008	-0.647	0.124	-0.533	0.009	B
1237667444048658654	-17.987	0.004	-17.249	0.018	-18.432	0.007	0.659	0.004	3.332	0.017	3.936	0.014	0.947	-20.806	0.005	-20.168	0.005	-21.286	0.003	0.637	0.001	3.332	0.018	3.748	0.013	1.019	-0.066	0.071	-0.030	0.005	-0.129	0.070	-0.064	0.006	D
1237667444048658683	-17.394	0.007	-16.812	0.025	-17.894	0.010	0.626	0.006	2.460	0.021	5.445	0.027	0.992	-20.279	0.006	-19.344	0.009	-20.662	0.005	0.696	0.002	2.460	0.019	5.445	0.031	1.306	-0.180	0.124	-0.097	0.009	-0.245	0.112	-0.136	0.008	N
1237667444048658757	-15.713	0.047	-15.828	0.070	-16.525	0.043	0.468	0.019	64.088	4.075	2.858	0.045	0.934	-18.289	0.050	-18.481	0.022	-19.142	0.026	0.447	0.012	64.088	4.282	2.674	0.040	0.974	-0.167	0.120	-0.155	0.018	-0.260	0.121	-0.246	0.019	D
1237667444048658763	-15.495	0.037	-13.752	0.171	-15.694	0.042	0.831	0.023	2.852	0.138	0.894	0.038	0.934	-18.022	0.042	-16.899	0.052	-18.352	0.034	0.730	0.012	2.852	0.159	0.894	0.031	0.940	-0.317	0.155	-0.205	0.013	-0.379	0.169	-0.259	0.010	N
1237667444048658766	-16.987	0.012	-16.140	0.046	-17.397	0.016	0.681	0.009	3.611	0.053	1.927	0.018	0.941	-19.540	0.012	-18.688	0.014	-19.948	0.009	0.680	0.004	2.294	0.034	1.927	0.018	0.990	-0.230	0.111	-0.193	0.007	-0.357	0.107	-0.271	0.006	B
1237667444048658774	-15.381	0.041	-15.938	0.039	-16.447	0.029	0.368	0.012	6.324	0.345	0.989	0.009	0.953	-17.901	0.048	-18.716	0.011	-19.136	0.017	0.312	0.010	6.324	0.412	0.989	0.008	0.959	-0.200	0.120	-0.199	0.013	-0.322	0.141	-0.312	0.012	N
1237667444048658776	-15.919	0.026	-15.910	0.044	-16.667	0.025	0.496	0.012	0.945	0.031	2.175	0.022	0.965	-18.696	0.021	-18.203	0.018	-19.230	0.015	0.604	0.006	0.945	0.025	2.175	0.027	1.009	-0.287	0.192	-0.304	0.011	-0.525	0.191	-0.459	0.012	N
1237667444048658793	-16.650	0.035	-10.518	0.180	-16.654	0.035	0.996	0.001	9.811	0.441	0.562	0.037	0.952	-18.049	0.507	-20.703	0.097	-20.793	0.098	0.071	0.031	9.811	7.644	0.562	0.006	0.960	0.060	0.136	-0.002	0.009	-0.375	0.862	0.079	0.027	N
1237667444048658805	-15.517	0.049	-16.352	0.033	-16.766	0.028	0.310	0.012	2.018	0.133	3.366	0.027	0.954	-18.147	0.041	-18.694	0.012	-19.207	0.017	0.368	0.009	2.018	0.110	3.366	0.030	0.981	-0.222	0.138	-0.167	0.011	-0.278	0.115	-0.233	0.010	N
1237667444048658808	-15.277	0.061	-15.024	0.103	-15.911	0.057	0.554	0.027	2.137	0.176	4.098	0.111	0.961	-17.972	0.044	-16.671	0.061	-18.258	0.037	0.761	0.013	2.137	0.125	4.098	0.166	0.964	-0.418	0.194	-0.438	0.014	-0.616	0.200	-0.699	0.014	N
1237667444048658843	-17.053	0.019	-16.110	0.075	-17.433	0.026	0.700	0.015	92.964	2.272	2.842	0.044	1.010	-19.708	0.019	-18.705	0.023	-20.071	0.015	0.709	0.006	92.964	2.242	2.492	0.040	1.012	-0.287	0.122	-0.295	0.010	-0.313	0.117	-0.360	0.010	D
1237667444048658858	-17.385	0.014	-17.022	0.036	-17.971	0.017	0.577	0.009	28.123	0.494	3.600	0.028	1.015	-20.217	0.013	-19.617	0.012	-20.711	0.009	0.628	0.004	28.123	0.451	3.600	0.031	1.468	0.008	0.093	0.001	0.014	-0.062	0.098	-0.003	0.014	N
1237667444048658870	-15.808	0.034	-16.110	0.047	-16.722	0.031	0.425	0.013	3.834	0.173	1.587	0.015	0.968	-18.689	0.027	-18.507	0.017	-19.355	0.017	0.534	0.007	2.989	0.105	1.587	0.019	1.033	-0.089	0.118	-0.008	0.009	-0.290	0.124	-0.107	0.010	B
1237667444048658878	-14.327	0.176	-15.633	0.051	-15.918	0.056	0.225	0.029	2.002	0.512	3.194	0.052	0.958	-17.040	0.146	-18.061	0.024	-18.419	0.045	0.271	0.027	2.002	0.419	3.194	0.057	0.966	-0.165	0.130	-0.132	0.007	-0.198	0.122	-0.173	0.007	N
1237667444048658882	-14.274	0.220	-15.689	0.047	-15.950	0.060	0.208	0.034	0.794	0.256	2.456	0.044	0.930	-16.898	0.178	-18.000	0.023	-18.336	0.050	0.256	0.031	0.794	0.204	2.456	0.048	1.000	-0.422	0.155	-0.135	0.019	-0.389	0.151	-0.216	0.021	N
1237667444048723983	-18.988	0.003	-20.048	0.003	-20.395	0.002	0.268	0.001	4.165	0.014	11.591	0.006	1.074	-22.219	0.002	-23.077	0.001	-23.484	0.001	0.307	0.001	4.165	0.012	11.591	0.006	1.917	-0.112	0.023	-0.111	0.002	-0.160	0.023	-0.160	0.003	N
1237667444048723984	-16.420	0.017	-17.560	0.010	-17.886	0.008	0.252	0.003	0.771	0.017	4.496	0.010	0.984	-19.269	0.014	-20.141	0.004	-20.543	0.005	0.302	0.003	0.771	0.014	4.394	0.011	1.365	-0.202	0.087	-0.134	0.016	-0.301	0.079	-0.211	0.017	D
1237667444048723985	-17.156	5.649	-20.697	0.041	-20.738	0.212	0.030	0.151	18.914	999.	1.914	0.077	0.931	-19.791	15.454	-23.936	0.054	-23.960	0.337	0.011	0.156	18.914	999.	1.914	0.075	0.954	0.529	1.272	-2.465	0.099	2.192	1.689	-1.950	0.159	N
1237667444048723991	-15.925	0.036	-17.065	0.018	-17.391	0.016	0.252	0.007	3.042	0.149	3.993	0.018	0.941	-18.677	0.030	-19.556	0.008	-19.956	0.011	0.300	0.006	3.042	0.123	3.993	0.020	1.053	-0.091	0.113	-0.106	0.008	-0.172	0.088	-0.156	0.008	N
1237667444048723996	-15.639	0.113	-16.371	0.067	-16.818	0.059	0.332	0.027	2.956	0.472	89.978	1.731	0.983	-18.348	0.413	-20.712	0.013	-20.828	0.044	0.093	0.032	2.956	1.875	89.978	1.082	1.437	0.494	0.179	0.509	0.015	0.523	0.144	0.564	0.015	N
1237667444048724086	-17.462	0.006	-16.710	0.025	-17.903	0.009	0.662	0.005	5.156	0.037	5.563	0.027	1.020	-20.211	0.007	-19.736	0.007	-20.752	0.005	0.601	0.002	3.771	0.030	4.816	0.021	1.467	-0.326	0.092	-0.379	0.010	-0.544	0.087	-0.547	0.010	BD
1237667444048724118	-16.556	0.017	-17.184	0.019	-17.667	0.014	0.353	0.005	0.777	0.017	3.798	0.014	1.009	-19.455	0.015	-19.863	0.006	-20.431	0.007	0.400	0.004	0.777	0.015	3.798	0.016	1.560	-0.193	0.093	-0.100	0.009	-0.303	0.105	-0.140	0.008	N
1237667444048724135	-17.954	0.005	-17.804	0.014	-18.635	0.007	0.529	0.003	3.709	0.024	4.995	0.013	0.966	-21.028	0.004	-20.267	0.005	-21.465	0.003	0.662	0.001	3.709	0.018	4.995	0.017	0.985	-0.177	0.071	-0.208	0.005	-0.267	0.081	-0.302	0.005	N
1237667444048724176	-17.152	0.010	-17.269	0.020	-17.964	0.011	0.467	0.005	2.286	0.028	5.405	0.020	0.982	-19.961	0.009	-20.024	0.005	-20.746	0.005	0.479	0.002	2.012	0.024	5.405	0.020	1.739	0.025	0.087	-0.046	0.008	-0.080	0.099	-0.095	0.008	B
1237667444048724247	-16.768	0.015	-17.282	0.018	-17.808	0.012	0.377	0.005	2.330	0.046	5.596	0.021	0.989	-19.770	0.013	-20.024	0.006	-20.657	0.007	0.435	0.003	2.330	0.039	5.596	0.024	1.093	-0.124	0.092	-0.123	0.008	-0.162	0.090	-0.163	0.008	N
1237667444048724270	-15.623	0.050	-15.799	0.063	-16.467	0.041	0.454	0.018	3.644	0.245	5.034	0.078	0.919	-18.427	0.043	-18.286	0.025	-19.111	0.026	0.524	0.011	3.644	0.210	5.034	0.089	0.975	-0.090	0.135	-0.148	0.009	-0.098	0.146	-0.184	0.008	N
1237667444048724279	-17.033	0.016	-16.093	0.052	-17.414	0.019	0.700	0.011	4.432	0.091	4.357	0.058	0.983	-19.787	0.013	-17.945	0.028	-19.970	0.012	0.840	0.004	4.432	0.075	4.357	0.077	1.017	-0.239	0.120	-0.149	0.006	-0.312	0.121	-0.206	0.006	N
1237667444048724291	-15.745	0.038	-16.289	0.034	-16.803	0.026	0.371	0.011	4.687	0.240	3.082	0.026	0.958	-18.513	0.036	-18.934	0.013	-19.496	0.016	0.396	0.008	4.687	0.224	3.082	0.028	0.943	0.061	0.099	-0.024	0.008	0.055	0.090	-0.037	0.008	N
1237667444048724298	-15.440	0.050	-15.698	0.054	-16.329	0.038	0.435	0.017	2.411	0.163	4.309	0.062	0.932	-18.046	0.046	-18.127	0.023	-18.840	0.025	0.473	0.012	2.411	0.149	4.309	0.067	0.939	-0.048	0.122	-0.084	0.009	-0.089	0.126	-0.158	0.010	N
1237667444048724303	-13.789	0.175	-15.682	0.031	-15.857	0.037	0.142	0.020	0.582	0.149	2.063	0.019	0.953	-16.624	0.151	-18.322	0.013	-18.528	0.028	0.164	0.019	0.582	0.127	2.063	0.019	0.985	-0.107	0.158	-0.044	0.013	-0.183	0.161	-0.071	0.015	N
1237667444048724320	-14.773	0.094	-15.602	0.052	-16.017	0.047	0.312	0.021	2.232	0.293	4.730	0.069	0.961	-17.324	0.095	-18.156	0.020	-18.570	0.033	0.308	0.019	2.232	0.297	4.730	0.069	0.995	-0.115	0.177	0.015	0.020	-0.143	0.169	0.013	0.017	N
1237667444048724328	-17.984	0.008	-16.369	0.049	-18.206	0.011	0.813	0.007	15.926	0.161	5.325	0.056	0.996	-20.510	0.009	-19.338	0.014	-20.827	0.008	0.740	0.003	10.965	0.123	5.325	0.048	1.244	-0.068	0.089	-0.147	0.007	-0.098	0.098	-0.197	0.008	B
1237667444048724347	-14.933	0.081	-14.276	0.186	-15.406	0.084	0.644	0.043	2.293	0.253	3.036	0.146	0.934	-17.424	0.078	-16.631	0.075	-17.851	0.058	0.666	0.022	2.293	0.244	3.036	0.152	0.961	-0.021	0.205	-0.038	0.023	-0.024	0.208	-0.078	0.023	N
1237667444048724349	-14.495	0.143	-15.567	0.063	-15.911	0.060	0.266	0.028	1.789	0.366	3.517	0.060	0.961	-16.975	0.139	-17.980	0.025	-18.342	0.043	0.274	0.026	1.789	0.355	3.517	0.061	0.965	-0.013	0.130	-0.031	0.008	-0.006	0.130	-0.042	0.009	N
1237667444048724352	-14.099	0.168	-15.613	0.044	-15.854	0.048	0.192	0.025	1.615	0.394	3.305	0.042	0.958	-16.743	0.137	-17.966	0.020	-18.271	0.037	0.235	0.023	1.615	0.317	3.305	0.045	0.992	-0.217	0.153	-0.143	0.012	-0.303	0.136	-0.215	0.011	N
1237667444048724355	-15.107	0.059	-16.630	0.018	-16.868	0.019	0.190	0.009	1.231	0.100	3.574	0.017	0.954	-17.422	0.069	-19.143	0.007	-19.346	0.013	0.162	0.009	1.231	0.119	3.574	0.016	0.989	-0.016	0.124	0.045	0.012	0.020	0.137	0.095	0.014	N
1237667444048724362	-16.307	0.023	-16.526	0.035	-17.175	0.022	0.443	0.009	2.619	0.077	4.414	0.032	0.991	-19.224	0.020	-19.231	0.011	-19.980	0.012	0.490	0.005	2.619	0.069	4.414	0.035	1.296	-0.088	0.102	-0.098	0.010	-0.115	0.102	-0.147	0.008	N
1237667444048724379	-15.365	0.100	-15.826	0.076	-16.372	0.061	0.391	0.027	5.217	0.725	5.743	0.128	0.946	-18.007	0.073	-17.833	0.043	-18.676	0.044	0.531	0.019	5.217	0.520	5.743	0.168	1.000	-0.217	0.169	-0.244	0.008	-0.233	0.172	-0.275	0.008	N
1237667444048789588	-17.248	0.037	-19.468	0.004	-19.601	0.006	0.108	0.003	1.632	0.083	9.543	0.015	1.206	-20.254	0.033	-22.335	0.001	-22.484	0.004	0.122	0.003	1.354	0.061	8.213	0.014	3.472	-0.284	0.047	-0.258	0.004	-0.615	0.041	-0.370	0.004	BD
1237667444048789589	-17.447	0.010	-16.832	0.035	-17.935	0.014	0.633	0.008	5.663	0.067	4.915	0.033	0.983	-20.182	0.008	-19.101	0.012	-20.524	0.007	0.724	0.003	5.663	0.058	5.579	0.044	1.136	-0.084	0.077	-0.052	0.009	-0.042	0.058	-0.069	0.009	D
1237667444048789675	-15.945	0.044	-14.547	0.169	-16.210	0.050	0.781	0.027	7.006	0.409	32.979	1.427	0.956	-18.673	0.038	-16.158	0.085	-18.775	0.035	0.906	0.007	7.006	0.349	32.979	1.823	0.955	-0.010	0.137	0.013	0.008	-0.169	0.173	-0.101	0.009	N
1237667444048789704	-14.916	0.080	-15.770	0.049	-16.177	0.042	0.307	0.018	1.748	0.193	3.883	0.048	0.966	-17.565	0.073	-18.262	0.019	-18.721	0.028	0.336	0.015	1.748	0.175	3.883	0.051	0.938	-0.121	0.216	-0.072	0.015	-0.167	0.184	-0.131	0.015	N
1237667444048789720	-17.841	0.007	-16.410	0.039	-18.098	0.010	0.786	0.006	6.229	0.054	5.729	0.048	0.984	-20.719	0.006	-18.200	0.018	-20.820	0.006	0.907	0.001	6.229	0.046	8.533	0.090	1.005	-0.042	0.090	-0.000	0.004	-0.122	0.086	-0.105	0.005	D
1237667444048789721	-17.139	0.011	-17.188	0.021	-17.916	0.012	0.483	0.006	2.719	0.039	5.911	0.027	0.948	-20.000	0.010	-19.744	0.008	-20.632	0.007	0.551	0.003	2.719	0.034	5.911	0.031	1.246	-0.107	0.097	-0.158	0.006	-0.200	0.096	-0.245	0.006	N
1237667444048789764	-18.640	0.003	-17.482	0.017	-18.961	0.005	0.740	0.003	4.780	0.017	8.639	0.028	1.028	-21.637	0.003	-19.815	0.006	-21.823	0.002	0.838	0.001	4.780	0.015	8.639	0.034	2.297	-0.101	0.082	-0.112	0.005	-0.196	0.087	-0.170	0.005	N
1237667444048789811	-16.714	0.013	-16.822	0.023	-17.522	0.014	0.469	0.006	3.531	0.056	3.543	0.017	0.979	-19.635	0.011	-19.460	0.008	-20.304	0.007	0.533	0.003	3.531	0.049	3.543	0.019	1.217	-0.081	0.114	-0.032	0.011	-0.107	0.088	-0.050	0.012	N
1237667444048789817	-15.473	0.040	-15.403	0.063	-16.192	0.037	0.511	0.017	2.871	0.152	3.058	0.048	0.933	-18.160	0.033	-17.601	0.028	-18.669	0.023	0.618	0.009	2.871	0.123	3.058	0.059	0.979	-0.230	0.140	-0.165	0.017	-0.324	0.156	-0.280	0.017	N
1237667444048789843	-16.321	0.018	-14.853	0.081	-16.571	0.022	0.791	0.013	2.972	0.068	1.251	0.025	0.954	-18.875	0.020	-17.774	0.026	-19.211	0.016	0.727	0.006	2.346	0.059	1.251	0.022	1.003	-0.222	0.208	-0.258	0.013	-0.428	0.156	-0.485	0.015	B
1237667444048789861	-16.869	0.014	-16.218	0.041	-17.344	0.017	0.641	0.009	2.308	0.041	5.579	0.054	0.952	-19.464	0.015	-18.962	0.015	-19.994	0.011	0.606	0.005	1.601	0.030	5.579	0.051	0.972	-0.034	0.119	-0.016	0.005	-0.198	0.152	-0.132	0.005	B
1237667444048855053	-18.043	0.006	-18.092	0.013	-18.820	0.007	0.483	0.003	3.119	0.022	5.366	0.013	1.137	-20.976	0.006	-21.127	0.004	-21.807	0.003	0.459	0.002	3.119	0.023	7.100	0.017	2.449	0.248	0.052	0.217	0.009	0.394	0.054	0.465	0.009	D
1237667444048855141	-19.128	0.002	-16.576	0.024	-19.226	0.003	0.911	0.002	9.954	0.028	0.813	0.004	0.980	-21.892	0.002	-19.742	0.007	-22.032	0.002	0.875	0.001	8.683	0.025	0.813	0.003	1.106	-0.145	0.054	-0.138	0.004	-0.272	0.067	-0.261	0.004	B
1237667444048855252	-18.354	0.004	-15.391	0.041	-18.422	0.005	0.938	0.002	6.837	0.035	0.461	0.004	0.967	-21.091	0.005	-18.920	0.011	-21.229	0.004	0.877	0.001	6.837	0.038	0.461	0.003	1.002	-0.076	0.126	-0.036	0.003	-0.175	0.119	-0.072	0.004	N
1237667444048855313	-15.332	0.046	-15.116	0.085	-15.982	0.046	0.545	0.022	1.715	0.106	2.480	0.050	0.927	-18.042	0.042	-17.553	0.034	-18.577	0.029	0.602	0.012	1.715	0.095	2.480	0.056	0.937	-0.089	0.189	-0.152	0.016	-0.178	0.184	-0.236	0.018	N
1237667444048855334	-14.624	0.143	-16.371	0.031	-16.569	0.035	0.160	0.018	3.492	0.724	5.555	0.048	0.953	-17.032	0.118	-18.524	0.014	-18.769	0.026	0.193	0.017	3.492	0.591	5.555	0.051	0.977	-0.074	0.111	-0.057	0.009	-0.124	0.106	-0.109	0.009	N
1237667444048920652	-15.616	0.035	-13.657	0.171	-15.782	0.039	0.857	0.020	3.968	0.182	5.440	0.242	0.962	-18.147	0.033	-15.616	0.066	-18.248	0.031	0.907	0.006	3.968	0.171	5.440	0.267	0.948	-0.102	0.140	-0.072	0.027	-0.184	0.152	-0.121	0.032	N
1237667444048920692	-15.079	0.066	-16.746	0.017	-16.958	0.018	0.170	0.009	1.050	0.096	2.951	0.014	0.964	-17.699	0.055	-19.137	0.007	-19.393	0.013	0.202	0.008	1.050	0.080	2.822	0.014	1.001	-0.208	0.131	-0.164	0.015	-0.317	0.117	-0.263	0.014	D
1237667444048986134	-18.646	0.004	-17.234	0.022	-18.908	0.005	0.783	0.003	14.058	0.059	3.043	0.013	0.999	-21.101	0.004	-20.102	0.006	-21.465	0.003	0.709	0.001	6.572	0.030	3.043	0.012	1.919	-0.322	0.134	-0.355	0.011	-0.392	0.148	-0.476	0.012	B
1237667444048986271	-17.417	0.008	-15.739	0.046	-17.627	0.010	0.821	0.006	6.515	0.061	1.577	0.016	0.903	-19.996	0.008	-18.377	0.014	-20.217	0.007	0.811	0.002	5.017	0.048	1.577	0.015	1.035	-0.199	0.109	-0.259	0.007	-0.332	0.130	-0.424	0.007	B
1237667444049051802	-14.756	0.075	-15.103	0.078	-15.696	0.055	0.415	0.024	1.621	0.166	2.594	0.049	0.944	-17.453	0.059	-17.327	0.030	-18.145	0.035	0.520	0.015	1.621	0.130	2.594	0.061	0.930	-0.226	0.234	-0.093	0.020	-0.404	0.217	-0.141	0.020	N
1237667444049051826	-14.366	0.101	-16.488	0.017	-16.632	0.020	0.117	0.010	0.920	0.133	3.367	0.015	0.962	-16.992	0.084	-18.892	0.006	-19.066	0.013	0.140	0.009	0.920	0.110	3.128	0.014	0.947	-0.258	0.106	-0.258	0.018	-0.375	0.096	-0.360	0.020	D
1237667444049248461	-14.209	0.119	-15.982	0.028	-16.176	0.030	0.156	0.015	1.003	0.171	2.729	0.019	0.954	-16.929	0.103	-18.510	0.009	-18.738	0.021	0.181	0.014	1.003	0.147	2.729	0.020	0.930	-0.016	0.154	-0.036	0.018	-0.085	0.155	-0.075	0.017	N
1237667444584939722	-14.904	0.065	-16.200	0.022	-16.487	0.023	0.226	0.011	5.629	0.511	8.623	0.057	0.901	-17.284	0.062	-18.490	0.015	-18.799	0.019	0.239	0.011	5.629	0.480	8.623	0.059	0.973	-0.028	0.167	-0.028	0.005	-0.119	0.163	-0.056	0.007	N
1237667444585005256	-17.629	0.005	-18.186	0.006	-18.695	0.004	0.368	0.002	4.204	0.023	8.505	0.010	1.441	-20.581	0.004	-20.922	0.003	-21.517	0.002	0.416	0.001	4.204	0.020	8.505	0.011	4.698	-0.123	0.099	-0.070	0.005	-0.207	0.104	-0.126	0.005	N
1237667444585070621	-16.948	0.008	-17.812	0.006	-18.216	0.004	0.304	0.002	0.862	0.008	3.963	0.006	0.960	-19.560	0.007	-20.297	0.003	-20.742	0.003	0.330	0.002	0.862	0.007	3.880	0.006	1.314	-0.157	0.178	-0.130	0.008	-0.261	0.155	-0.162	0.008	D
1237667444585070671	-18.576	0.002	-15.354	0.019	-18.631	0.002	0.950	0.001	6.626	0.016	1.747	0.008	1.037	-21.080	0.002	-17.218	0.010	-21.111	0.002	0.971	0.000	6.231	0.015	0.284	0.001	1.053	-0.029	0.149	0.106	0.005	-0.180	0.110	-0.150	0.005	BD
1237667444585070698	-17.448	0.006	-15.767	0.033	-17.658	0.008	0.822	0.004	6.806	0.049	3.313	0.026	0.927	-19.986	0.006	-18.220	0.018	-20.181	0.006	0.831	0.002	5.842	0.041	3.313	0.027	0.949	-0.060	0.218	-0.124	0.005	-0.169	0.189	-0.189	0.004	B
1237667444585136268	-14.124	0.127	-16.651	0.012	-16.752	0.016	0.082	0.009	1.331	0.247	4.657	0.017	0.875	-16.531	0.118	-18.974	0.008	-19.083	0.013	0.088	0.009	1.331	0.229	4.657	0.017	0.939	-0.076	0.204	-0.016	0.006	-0.177	0.180	-0.018	0.007	N
1237667444585136289	-16.134	0.011	-16.625	0.011	-17.160	0.008	0.382	0.004	4.243	0.061	1.671	0.005	0.933	-18.552	0.013	-19.262	0.006	-19.717	0.006	0.335	0.003	2.603	0.043	1.671	0.005	1.018	-0.398	0.294	-0.352	0.015	-0.548	0.300	-0.475	0.016	B
1237667444585201702	-18.078	0.004	-15.860	0.032	-18.210	0.005	0.883	0.003	7.918	0.038	2.515	0.017	0.955	-20.668	0.004	-18.649	0.014	-20.825	0.004	0.861	0.002	5.284	0.026	2.515	0.016	1.278	-0.104	0.213	-0.190	0.005	-0.280	0.160	-0.366	0.005	B
1237667444585201733	-14.870	0.052	-17.200	0.008	-17.320	0.009	0.098	0.004	0.637	0.047	3.284	0.006	0.900	-17.747	0.040	-19.759	0.004	-19.917	0.006	0.129	0.004	0.637	0.035	3.096	0.006	0.990	-0.154	0.167	-0.167	0.007	-0.345	0.113	-0.302	0.006	D
1237667444585267360	-15.058	0.093	-16.388	0.026	-16.668	0.029	0.220	0.015	1.466	0.192	3.460	0.031	0.955	-17.043	0.115	-18.629	0.011	-18.856	0.023	0.180	0.016	1.466	0.240	3.460	0.028	1.046	0.143	0.167	0.164	0.015	0.062	0.099	0.169	0.016	N
1237667444585267373	-14.764	0.053	-15.622	0.030	-16.028	0.026	0.306	0.012	3.495	0.253	7.601	0.065	0.895	-17.277	0.055	-18.176	0.018	-18.569	0.021	0.296	0.011	3.495	0.263	7.601	0.063	0.956	0.120	0.287	0.082	0.008	0.037	0.251	0.031	0.007	N
1237667444585332963	-15.020	0.073	-16.694	0.020	-16.905	0.021	0.169	0.010	1.437	0.146	4.459	0.022	0.929	-17.663	0.063	-19.155	0.008	-19.400	0.014	0.194	0.009	1.742	0.153	4.459	0.024	0.974	-0.161	0.108	-0.108	0.009	-0.201	0.124	-0.141	0.008	B
1237667444585398354	-16.650	0.020	-15.904	0.066	-17.093	0.026	0.661	0.014	9.459	0.247	1.824	0.026	1.784	-19.534	0.019	-18.511	0.020	-19.892	0.015	0.712	0.005	9.459	0.227	2.807	0.045	1.111	1.009	0.149	0.686	0.023	0.880	0.123	0.659	0.021	D
1237667444585398361	-14.635	0.117	-16.786	0.020	-16.927	0.022	0.114	0.011	0.726	0.123	2.198	0.011	0.988	-17.062	0.124	-19.271	0.007	-19.404	0.016	0.108	0.011	0.726	0.131	2.066	0.010	1.044	-0.338	0.081	-0.257	0.012	-0.329	0.087	-0.238	0.012	D
1237667444585398365	-16.534	0.019	-13.075	0.148	-16.578	0.019	0.960	0.005	4.138	0.100	1.306	0.045	1.044	-18.887	0.023	-17.351	0.037	-19.123	0.020	0.798	0.006	4.138	0.123	1.306	0.033	0.952	-0.455	0.110	-0.341	0.013	-0.528	0.111	-0.377	0.011	N
1237667444585398462	-15.905	0.049	-16.028	0.057	-16.720	0.038	0.466	0.017	3.257	0.213	6.681	0.106	0.927	-18.551	0.042	-18.347	0.028	-19.206	0.026	0.539	0.012	3.257	0.182	6.681	0.122	0.987	-0.157	0.120	-0.131	0.008	-0.259	0.129	-0.251	0.012	N
1237667444585463852	-17.926	0.006	-17.729	0.015	-18.585	0.008	0.539	0.004	3.225	0.022	6.085	0.018	1.129	-20.962	0.005	-20.337	0.005	-21.446	0.003	0.634	0.001	3.225	0.018	6.085	0.021	3.061	-0.102	0.078	-0.061	0.007	-0.205	0.071	-0.161	0.009	N
1237667444585463914	-14.655	0.128	-15.137	0.105	-15.675	0.081	0.387	0.036	1.720	0.310	2.331	0.064	0.968	-17.143	0.111	-17.345	0.043	-18.001	0.056	0.444	0.027	1.720	0.267	2.331	0.072	1.007	-0.209	0.226	-0.269	0.018	-0.170	0.210	-0.248	0.017	N
1237667444585463989	-16.414	0.025	-16.450	0.036	-17.185	0.022	0.486	0.010	5.039	0.162	2.226	0.021	0.929	-18.347	0.035	-19.005	0.011	-19.477	0.014	0.345	0.008	1.760	0.082	2.226	0.016	0.958	-0.391	0.120	-0.276	0.012	-0.364	0.117	-0.261	0.011	B
1237667444585464245	-14.369	0.168	-15.712	0.062	-15.989	0.061	0.219	0.028	3.865	0.940	5.271	0.079	0.908	-16.784	0.167	-18.099	0.024	-18.382	0.043	0.220	0.027	3.865	0.935	5.271	0.079	0.960	0.024	0.152	-0.013	0.007	-0.039	0.166	-0.050	0.009	N
1237667444585529470	-18.887	0.004	-17.745	0.020	-19.212	0.006	0.737	0.004	6.498	0.027	6.742	0.026	1.146	-21.904	0.003	-20.259	0.007	-22.120	0.003	0.815	0.001	6.498	0.025	6.742	0.030	1.210	-0.085	0.058	-0.103	0.002	-0.146	0.061	-0.158	0.002	N
1237667444585529472	-15.826	0.060	-16.978	0.023	-17.301	0.023	0.250	0.011	0.622	0.052	4.640	0.033	0.958	-18.558	0.031	-18.564	0.019	-19.313	0.018	0.490	0.008	0.926	0.037	4.640	0.053	1.087	-0.365	0.092	-0.384	0.007	-0.829	0.073	-0.947	0.007	B
1237667444585594903	-18.601	0.003	-19.032	0.006	-19.590	0.004	0.396	0.001	3.692	0.015	13.869	0.015	1.090	-21.602	0.003	-21.702	0.002	-22.406	0.002	0.471	0.001	3.692	0.013	13.274	0.017	2.144	-0.223	0.058	-0.217	0.005	-0.367	0.053	-0.358	0.005	D
1237667444585595001	-17.651	0.007	-18.515	0.006	-18.919	0.005	0.304	0.002	2.274	0.020	7.187	0.010	0.994	-20.550	0.007	-21.358	0.002	-21.780	0.003	0.316	0.001	2.274	0.019	7.031	0.010	1.159	-0.087	0.052	-0.043	0.004	-0.147	0.044	-0.088	0.004	D
1237667444585595059	-18.282	0.005	-17.019	0.023	-18.578	0.007	0.758	0.004	9.520	0.052	2.404	0.012	0.937	-20.768	0.005	-19.782	0.008	-21.136	0.004	0.706	0.002	6.316	0.037	2.202	0.010	1.079	-0.278	0.130	-0.308	0.005	-0.437	0.101	-0.470	0.005	BD
1237667444585595093	-17.736	0.006	-18.576	0.006	-18.988	0.004	0.309	0.002	1.525	0.011	6.505	0.008	1.014	-20.729	0.005	-21.290	0.002	-21.798	0.002	0.368	0.001	1.525	0.009	6.372	0.008	1.819	-0.209	0.086	-0.149	0.006	-0.323	0.081	-0.226	0.006	D
1237667444585595157	-16.011	0.042	-15.773	0.074	-16.651	0.040	0.550	0.019	44.244	2.485	2.623	0.050	0.946	-18.451	0.045	-18.320	0.026	-19.140	0.027	0.522	0.012	44.244	2.629	2.419	0.044	1.019	-0.170	0.138	-0.177	0.017	-0.328	0.120	-0.327	0.016	D
1237667444585595177	-14.797	0.130	-15.467	0.078	-15.935	0.068	0.346	0.032	3.667	0.673	6.417	0.149	0.936	-17.515	0.114	-17.944	0.036	-18.503	0.051	0.393	0.026	3.667	0.586	6.417	0.163	0.974	-0.166	0.178	-0.137	0.015	-0.210	0.171	-0.182	0.015	N
1237667444585660537	-16.381	0.025	-17.555	0.013	-17.872	0.011	0.246	0.005	0.775	0.025	4.289	0.013	0.945	-19.070	0.020	-19.957	0.005	-20.354	0.007	0.299	0.004	0.775	0.021	4.130	0.014	1.104	-0.190	0.102	-0.114	0.007	-0.330	0.101	-0.251	0.007	D
1237667444585660575	-18.549	0.005	-15.701	0.049	-18.625	0.006	0.931	0.003	24.376	0.155	1.482	0.015	0.942	-21.129	0.005	-18.156	0.016	-21.197	0.005	0.937	0.001	15.172	0.096	1.250	0.013	1.069	-0.053	0.108	-0.088	0.004	-0.133	0.109	-0.173	0.004	BD
1237667444585725994	-15.479	0.054	-16.478	0.026	-16.842	0.024	0.278	0.011	2.694	0.199	6.235	0.047	0.927	-18.022	0.047	-18.794	0.014	-19.228	0.018	0.321	0.010	2.694	0.170	6.235	0.051	0.960	-0.137	0.138	-0.222	0.011	-0.299	0.117	-0.176	0.010	N
1237667444585726015	-15.672	0.053	-17.053	0.021	-17.321	0.020	0.212	0.009	1.057	0.077	6.006	0.030	0.995	-18.651	0.040	-19.645	0.007	-20.011	0.013	0.278	0.008	1.057	0.057	6.006	0.034	1.049	-0.144	0.110	-0.191	0.004	-0.204	0.119	-0.267	0.003	N
1237667444585726083	-14.931	0.089	-15.908	0.038	-16.278	0.037	0.283	0.018	1.542	0.193	4.095	0.050	0.979	-17.302	0.086	-18.216	0.019	-18.605	0.029	0.292	0.017	1.542	0.186	4.095	0.051	0.959	-0.200	0.152	-0.039	0.015	-0.205	0.159	-0.052	0.014	N
1237667444585726117	-16.907	0.018	-16.010	0.061	-17.301	0.023	0.691	0.013	46.577	1.075	1.685	0.024	0.976	-18.798	0.025	-18.732	0.016	-19.518	0.015	0.507	0.007	16.626	0.536	1.685	0.017	1.122	-0.312	0.167	-0.380	0.028	-0.444	0.167	-0.543	0.025	B
1237667444585726198	-15.802	0.046	-17.586	0.013	-17.778	0.013	0.155	0.006	1.741	0.111	6.144	0.018	0.928	-18.562	0.037	-20.080	0.004	-20.319	0.008	0.191	0.005	1.741	0.088	6.144	0.020	1.058	-0.128	0.083	-0.094	0.006	-0.182	0.097	-0.143	0.007	N
1237667444585791502	-17.261	0.008	-17.922	0.009	-18.394	0.007	0.346	0.003	1.543	0.016	4.098	0.008	1.021	-20.091	0.008	-20.588	0.003	-21.120	0.003	0.381	0.002	1.543	0.015	3.824	0.008	1.820	-0.317	0.070	-0.238	0.010	-0.398	0.081	-0.311	0.010	D
1237667444585791665	-16.596	0.018	-17.722	0.012	-18.052	0.010	0.255	0.004	3.164	0.073	4.362	0.011	0.970	-19.752	0.012	-20.318	0.004	-20.824	0.005	0.366	0.003	3.164	0.050	4.067	0.012	1.130	-0.180	0.059	-0.162	0.007	-0.341	0.062	-0.355	0.006	D
1237667444585857114	-16.248	0.020	-14.369	0.119	-16.425	0.025	0.847	0.014	2.206	0.057	1.419	0.037	0.942	-18.694	0.021	-17.105	0.032	-18.920	0.018	0.806	0.006	1.813	0.049	1.419	0.034	1.011	-0.143	0.206	-0.259	0.020	-0.310	0.202	-0.403	0.019	B
1237667444585857153	-15.057	0.063	-16.427	0.024	-16.698	0.023	0.214	0.010	1.600	0.140	4.739	0.028	0.941	-17.762	0.055	-18.930	0.008	-19.248	0.015	0.246	0.009	1.600	0.120	4.739	0.030	0.932	-0.134	0.115	-0.076	0.012	-0.168	0.114	-0.122	0.011	N
1237667444585857168	-15.845	0.029	-16.877	0.017	-17.232	0.015	0.272	0.006	1.519	0.059	3.498	0.015	0.933	-18.594	0.024	-19.340	0.006	-19.783	0.009	0.327	0.005	1.519	0.049	3.328	0.015	0.999	-0.281	0.128	-0.242	0.011	-0.392	0.114	-0.332	0.010	D
1237667444585857184	-16.314	0.028	-15.134	0.103	-16.630	0.033	0.744	0.019	4.451	0.160	12.311	0.311	0.934	-18.901	0.022	-16.219	0.053	-18.989	0.021	0.919	0.004	4.451	0.128	12.311	0.438	0.940	-0.157	0.153	-0.176	0.011	-0.259	0.121	-0.295	0.011	N
1237667444585922609	-19.106	0.002	-19.484	0.004	-20.064	0.002	0.408	0.001	5.542	0.015	12.565	0.010	0.989	-21.934	0.002	-21.920	0.001	-22.680	0.001	0.498	0.001	5.542	0.012	12.184	0.011	1.521	-0.195	0.038	-0.185	0.004	-0.273	0.033	-0.267	0.004	D
1237667444585922611	-16.049	0.021	-17.087	0.014	-17.440	0.012	0.271	0.005	0.849	0.023	3.471	0.011	1.026	-18.998	0.018	-19.834	0.005	-20.247	0.007	0.309	0.004	0.849	0.020	3.471	0.011	1.242	-0.068	0.122	-0.067	0.011	-0.193	0.121	-0.091	0.012	N
1237667444585922613	-16.433	0.041	-16.487	0.053	-17.213	0.034	0.482	0.015	3.973	0.219	71.304	1.036	0.967	-18.677	0.029	-17.820	0.034	-19.083	0.023	0.680	0.009	3.973	0.151	71.304	1.527	0.934	-0.040	0.148	-0.160	0.020	-0.092	0.127	-0.193	0.022	N
1237667444585922740	-18.577	0.005	-16.733	0.036	-18.760	0.007	0.843	0.004	13.608	0.085	3.799	0.028	1.117	-21.583	0.005	-18.965	0.012	-21.676	0.004	0.915	0.001	13.608	0.077	2.772	0.024	1.371	-0.045	0.083	-0.044	0.004	-0.163	0.088	-0.085	0.005	D
1237667444585922800	-15.314	0.040	-15.070	0.072	-15.951	0.039	0.551	0.019	2.470	0.131	3.549	0.065	0.955	-17.915	0.036	-17.383	0.027	-18.434	0.024	0.612	0.010	2.470	0.117	3.549	0.073	0.937	-0.215	0.184	-0.177	0.017	-0.336	0.196	-0.264	0.018	N
1237667444585988288	-15.648	0.032	-15.933	0.039	-16.552	0.026	0.428	0.011	3.083	0.133	2.237	0.021	0.947	-18.035	0.035	-18.448	0.012	-19.013	0.016	0.398	0.008	3.083	0.144	2.031	0.018	0.962	-0.255	0.128	-0.229	0.023	-0.372	0.128	-0.377	0.027	D
1237667444585988306	-15.783	0.042	-12.944	0.250	-15.860	0.043	0.931	0.015	2.786	0.154	0.497	0.032	1.066	-18.204	0.042	-15.401	0.088	-18.283	0.040	0.926	0.006	2.786	0.154	0.497	0.032	1.039	-0.257	0.188	-0.027	0.013	-0.365	0.192	-0.022	0.014	N
1237667444585988317	-15.968	0.031	-14.586	0.111	-16.236	0.034	0.778	0.018	4.647	0.186	1.972	0.061	0.947	-18.137	0.031	-16.716	0.050	-18.396	0.026	0.781	0.009	4.647	0.185	1.972	0.061	0.964	-0.141	0.132	0.016	0.017	-0.216	0.125	-0.007	0.015	N
1237667444585988328	-14.780	0.124	-16.863	0.022	-17.012	0.025	0.121	0.012	1.305	0.235	4.718	0.026	0.932	-17.696	0.097	-19.470	0.008	-19.663	0.017	0.155	0.012	1.305	0.180	4.718	0.028	0.950	-0.077	0.099	-0.086	0.004	-0.165	0.108	-0.138	0.004	N
1237667444586053729	-16.019	0.021	-16.118	0.031	-16.822	0.019	0.471	0.009	1.971	0.054	2.478	0.019	0.969	-18.791	0.018	-18.509	0.012	-19.412	0.011	0.557	0.005	1.971	0.045	2.327	0.021	0.978	-0.165	0.110	-0.117	0.014	-0.286	0.130	-0.231	0.014	D
1237667444586119179	-17.516	0.008	-15.380	0.058	-17.658	0.010	0.875	0.006	6.534	0.064	0.935	0.012	0.939	-20.151	0.009	-18.708	0.014	-20.406	0.008	0.785	0.003	6.534	0.072	0.637	0.007	1.082	-0.015	0.177	-0.054	0.010	-0.199	0.216	-0.114	0.010	D
1237667444586119281	-16.013	0.423	-16.964	0.037	-17.342	0.127	0.294	0.081	21.085	13.325	2.752	0.145	1.274	-18.575	0.393	-19.352	0.023	-19.784	0.130	0.317	0.078	21.085	12.303	2.752	0.151	3.235	-1.460	1.895	-0.065	0.047	-0.459	0.171	0.084	0.013	N

